Diffusion Recommender Models and the Illusion of Progress: A Concerning Study of Reproducibility and a Conceptual Mismatch

Countless new machine learning models are published every year and are reported to significantly advance the state-of-the-art in top-n recommendation. However, earlier reproducibility studies indicate that progress in this area may be quite limited, due to widespread methodological issues, e.g., comparisons with untuned baseline models, creating an illusion of progress. In this work, we examine whether these problems persist in today's research by attempting to reproduce nine SIGIR 2023 and 2024 recommendation algorithms based on Denoising Diffusion Probabilistic Models, a recent but rapidly expanding research area. Only 25% of reported results are fully reproducible and, since the original papers relied on weak baselines, they do not establish the superiority of diffusion models over state-of-the-art methods. In our controlled evaluations, well-tuned simpler baselines consistently exceed the diffusion-based models' effectiveness reported in the original papers. Furthermore, we identify key mismatches between the characteristics of diffusion models and those of the traditional top-n recommendation task, raising doubts about their suitability for recommendation. Moreover, in the analyzed papers, the generative capabilities of these models are constrained to a minimum. Overall, our results call for greater scientific rigor and a disruptive change in the research and publication culture in this area.

==> tables/CFDiff_yelp2018_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                  Recall &                         NDCG &                  Recall &                         NDCG \\
\midrule
%Random                              &               0.0003 &                       0.0003 &               0.0005 &                       0.0004 \\
TopPop                              &               0.0071 &                       0.0080 &               0.0127 &                       0.0102 \\
%Global Effects                       &               0.0002 &                       0.0003 &               0.0005 &                       0.0004 \\
\midrule
UserKNN                   &      \textbf{0.0360} &  \underline{\textbf{0.0420}} &      \textbf{0.0601} &  \underline{\textbf{0.0505}} \\
ItemKNN                   &      \textbf{0.0360} &  \underline{\textbf{0.0417}} &      \textbf{0.0612} &  \underline{\textbf{0.0507}} \\
%\palpha                             &      \textbf{0.0371} &  \underline{\textbf{0.0428}} &      \textbf{0.0633} &  \underline{\textbf{0.0523}} \\
\pbeta                             &      \textbf{0.0383} &  \underline{\textbf{0.0446}} &      \textbf{0.0646} &  \underline{\textbf{0.0539}} \\
GF-CF                      &      \textbf{0.0404} &  \underline{\textbf{0.0463}} &      \textbf{0.0678} &  \underline{\textbf{0.0561}} \\
\midrule
\EASER                              &                    - &                            - &                    - &                            - \\
%SLIM-BPR                            &      \textbf{0.0354} &  \underline{\textbf{0.0410}} &      \textbf{0.0598} &  \underline{\textbf{0.0498}} \\
SLIM                     &      \textbf{0.0372} &  \underline{\textbf{0.0432}} &      \textbf{0.0618} &  \underline{\textbf{0.0518}} \\
\MFBPR                              &               0.0227 &                       0.0265 &               0.0398 &                       0.0326 \\
%MF-WARP                             &               0.0222 &                       0.0259 &               0.0381 &                       0.0315 \\
%SVDpp                            &               0.0335 &           \underline{0.0383} &      \textbf{0.0576} &                       0.0471 \\
%PureSVD                             &               0.0296 &                       0.0348 &               0.0498 &                       0.0417 \\
\iALS                                &      \textbf{0.0381} &  \underline{\textbf{0.0433}} &      \textbf{0.0643} &  \underline{\textbf{0.0530}} \\
MultVAE                     &      \textbf{0.0405} &  \underline{\textbf{0.0459}} &      \textbf{0.0682} &  \underline{\textbf{0.0559}} \\
%LightGCN                            &               0.0178 &                       0.0210 &               0.0311 &                       0.0257 \\
\midrule
CF-Diff paper                       &   \underline{0.0585} &                       0.0368 &   \underline{0.0962} &                       0.0480 \\
\midrule
CF-Diff (our runs) &  0.0342 $\pm$ 0.0004 &          0.0401 $\pm$ 0.0004 &  0.0573 $\pm$ 0.0006 &          0.0481 $\pm$ 0.0004 \\
\bottomrule
\end{tabular}


==> tables/DDRM_amazon-book_noisy_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c|}{Cut-off 10} &  \multicolumn{2}{c}{Cut-off 20} %\vline
\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
%Random                                            &                       0.0001 &                       0.0000 &                       0.0002 &                       0.0001 \\
TopPop                                            &                       0.0052 &                       0.0030 &                       0.0074 &                       0.0037 \\
%Global Effects                                     &                       0.0000 &                       0.0000 &                       0.0000 &                       0.0000 \\
\midrule
UserKNN                                 &  \underline{\textbf{0.0741}} &  \underline{\textbf{0.0452}} &  \underline{\textbf{0.1069}} &  \underline{\textbf{0.0550}} \\
ItemKNN                                 &  \underline{\textbf{0.0897}} &  \underline{\textbf{0.0554}} &  \underline{\textbf{0.1216}} &  \underline{\textbf{0.0654}} \\
%\palpha                                           &  \underline{\textbf{0.0789}} &  \underline{\textbf{0.0471}} &  \underline{\textbf{0.1159}} &  \underline{\textbf{0.0583}} \\
\pbeta                                           &  \underline{\textbf{0.0842}} &  \underline{\textbf{0.0507}} &  \underline{\textbf{0.1214}} &  \underline{\textbf{0.0620}} \\
GF-CF                                    &  \underline{\textbf{0.0654}} &  \underline{\textbf{0.0396}} &  \underline{\textbf{0.0968}} &  \underline{\textbf{0.0490}} \\
\midrule
\EASER                                            &                            - &                            - &                            - &                            - \\
%SLIM-BPR                                          &                            - &                            - &                            - &                            - \\
SLIM                                   &  \underline{\textbf{0.0890}} &  \underline{\textbf{0.0528}} &  \underline{\textbf{0.1228}} &  \underline{\textbf{0.0634}} \\
MF-BPR                                            &                       0.0225 &                       0.0137 &                       0.0335 &                       0.0170 \\
%MF-WARP                                           &                       0.0265 &                       0.0159 &                       0.0397 &                       0.0200 \\
%SVDpp                                          &                       0.0421 &                       0.0245 &                       0.0659 &                       0.0315 \\
%PureSVD                                           &                       0.0375 &                       0.0235 &                       0.0556 &                       0.0290 \\
\iALS                                              &              \textbf{0.0529} &              \textbf{0.0303} &  \underline{\textbf{0.0845}} &  \underline{\textbf{0.0397}} \\
MultVAE                                   &  \underline{\textbf{0.0704}} &  \underline{\textbf{0.0422}} &  \underline{\textbf{0.1032}} &  \underline{\textbf{0.0520}} \\
%LightGCN                                          &                       0.0127 &                       0.0076 &                       0.0222 &                       0.0103 \\
\midrule
DDRM-LightGCN paper                               &                       0.0468 &                       0.0273 &                       0.0742 &                       0.0355 \\
DDRM-MF paper                                     &                       0.0249 &                       0.0148 &                       0.0406 &                       0.0196 \\
DDRM-SGL paper                                    &                       0.0535 &                       0.0313 &                       0.0813 &                       0.0396 \\
\midrule
DDRM-LightGCN (our runs)         &          0.0434 $\pm$ 0.0018 &          0.0255 $\pm$ 0.0011 &          0.0689 $\pm$ 0.0025 &          0.0331 $\pm$ 0.0013 \\
%DDRM-LightGCN Compatibility &                              &                              &                              &                              \\
%DDRM-LightGCN Stability     &                              &                              &                              &                              \\
DDRM-MF (our runs)               &          0.0237 $\pm$ 0.0005 &          0.0141 $\pm$ 0.0003 &          0.0395 $\pm$ 0.0008 &          0.0189 $\pm$ 0.0004 \\
%DDRM-MF Compatibility       &                              &                              &                              &                              \\
%DDRM-MF Stability           &                            * &                            * &                            * &                            * \\
DDRM-SGL (our runs)              &          0.0452 $\pm$ 0.0006 &          0.0262 $\pm$ 0.0004 &          0.0700 $\pm$ 0.0009 &          0.0336 $\pm$ 0.0005 \\
%DDRM-SGL Compatibility      &                              &                              &                              &                              \\
%DDRM-SGL Stability          &                            * &                            * &                            * &                            * \\
\bottomrule
\end{tabular}


==> tables/DDRM_ml-1m_noisy_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
%Random                                    &                       0.0025 &                       0.0032 &                       0.0059 &                       0.0043 \\
TopPop                                    &                       0.0467 &                       0.0455 &                       0.0896 &                       0.0604 \\
%Global Effects                             &                       0.0003 &                       0.0008 &                       0.0007 &                       0.0008 \\
\midrule
UserKNN                         &              \textbf{0.0684} &  \underline{\textbf{0.0518}} &  \underline{\textbf{0.1288}} &  \underline{\textbf{0.0743}} \\
ItemKNN                         &  \underline{\textbf{0.0736}} &  \underline{\textbf{0.0567}} &  \underline{\textbf{0.1329}} &  \underline{\textbf{0.0790}} \\
\palpha                                   &                       0.0649 &           \underline{0.0509} &                       0.1219 &                       0.0717 \\
\pbeta                                   &  \underline{\textbf{0.0717}} &  \underline{\textbf{0.0555}} &  \underline{\textbf{0.1302}} &  \underline{\textbf{0.0776}} \\
GF-CF                            &                       0.0659 &                       0.0481 &              \textbf{0.1252} &                       0.0700 \\
\midrule
\EASER                                    &  \underline{\textbf{0.0712}} &           \underline{0.0516} &  \underline{\textbf{0.1340}} &  \underline{\textbf{0.0752}} \\
%SLIM-BPR                                  &                       0.0663 &  \underline{\textbf{0.0535}} &                       0.1170 &                       0.0723 \\
SLIM                           &  \underline{\textbf{0.0714}} &  \underline{\textbf{0.0517}} &  \underline{\textbf{0.1336}} &  \underline{\textbf{0.0750}} \\
\MFBPR                                    &                       0.0530 &                       0.0481 &                       0.0928 &                       0.0621 \\
%MF-WARP                                   &                       0.0518 &                       0.0468 &                       0.0960 &                       0.0623 \\
%SVDpp                                  &                       0.0583 &                       0.0447 &                       0.1080 &                       0.0626 \\
%PureSVD                                   &                       0.0616 &                       0.0471 &                       0.1145 &                       0.0669 \\
\iALS                                      &                       0.0623 &                       0.0455 &                       0.1203 &                       0.0663 \\
MultVAE                           &                       0.0644 &                       0.0469 &                       0.1222 &                       0.0678 \\
%LightGCN                                  &                       0.0463 &                       0.0445 &                       0.0895 &                       0.0597 \\
\midrule
DDRM-LightGCN paper                       &                       0.0667 &                       0.0508 &                       0.1221 &                       0.0710 \\
DDRM-MF paper                             &                       0.0477 &                       0.0450 &                       0.0916 &                       0.0601 \\
DDRM-SGL paper                            &                       0.0698 &                       0.0488 &                       0.1261 &                       0.0739 \\
\midrule
DDRM-LightGCN (our runs) &          0.0652 $\pm$ 0.0012 &          0.0487 $\pm$ 0.0012 &          0.1216 $\pm$ 0.0015 &          0.0691 $\pm$ 0.0011 \\
DDRM-MF (our runs)       &          0.0460 $\pm$ 0.0001 &          0.0449 $\pm$ 0.0000 &          0.0909 $\pm$ 0.0000 &          0.0605 $\pm$ 0.0000 \\
DDRM-SGL (our runs)      &          0.0675 $\pm$ 0.0008 &          0.0516 $\pm$ 0.0006 &          0.1236 $\pm$ 0.0013 &          0.0725 $\pm$ 0.0007 \\
\bottomrule
\end{tabular}


==> tables/DDRM_yelp_noisy_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
Random                                    &                       0.0002 &                       0.0001 &                       0.0003 &                       0.0001 \\
TopPop                                    &                       0.0077 &                       0.0046 &                       0.0139 &                       0.0065 \\
Global Effects                             &                       0.0000 &                       0.0000 &                       0.0000 &                       0.0000 \\
\midrule
UserKNN                         &                       0.0497 &                       0.0302 &                       0.0832 &                       0.0403 \\
ItemKNN                         &                       0.0492 &                       0.0301 &                       0.0819 &                       0.0400 \\
\palpha                                   &  \underline{\textbf{0.0527}} &  \underline{\textbf{0.0316}} &              \textbf{0.0868} &  \underline{\textbf{0.0420}} \\
\pbeta                                   &                       0.0492 &                       0.0302 &                       0.0820 &                       0.0401 \\
GF-CF                            &                       0.0496 &                       0.0297 &                       0.0850 &                       0.0404 \\
\midrule
\EASER                                    &                            - &                            - &                            - &                            - \\
SLIM-BPR                                  &                       0.0501 &                       0.0301 &                       0.0827 &                       0.0399 \\
SLIM                           &                       0.0507 &                       0.0307 &                       0.0834 &                       0.0407 \\
\MFBPR                                    &                       0.0250 &                       0.0159 &                       0.0432 &                       0.0216 \\
MF-WARP                                   &                       0.0255 &                       0.0161 &                       0.0421 &                       0.0213 \\
SVDpp                                  &                       0.0426 &                       0.0253 &                       0.0739 &                       0.0348 \\
PureSVD                                   &                       0.0400 &                       0.0244 &                       0.0658 &                       0.0324 \\
\iALS                                      &  \underline{\textbf{0.0540}} &  \underline{\textbf{0.0320}} &  \underline{\textbf{0.0912}} &  \underline{\textbf{0.0432}} \\
MultVAE                           &  \underline{\textbf{0.0567}} &  \underline{\textbf{0.0337}} &  \underline{\textbf{0.0939}} &  \underline{\textbf{0.0450}} \\
LightGCN                                  &                       0.0320 &                       0.0198 &                       0.0533 &                       0.0263 \\
\midrule
DDRM-LightGCN paper                       &                       0.0516 &                       0.0305 &                       0.0870 &                       0.0412 \\
DDRM-MF paper                             &                       0.0358 &                       0.0217 &                       0.0582 &                       0.0285 \\
DDRM-SGL paper                            &                       0.0517 &                       0.0312 &                       0.0860 &                       0.0415 \\
\midrule
DDRM-LightGCN (our runs) &          0.0509 $\pm$ 0.0004 &          0.0301 $\pm$ 0.0002 &          0.0858 $\pm$ 0.0006 &          0.0406 $\pm$ 0.0003 \\
DDRM-MF (our runs)       &          0.0343 $\pm$ 0.0003 &          0.0210 $\pm$ 0.0002 &          0.0568 $\pm$ 0.0006 &          0.0278 $\pm$ 0.0003 \\
DDRM-SGL (our runs)      &          0.0511 $\pm$ 0.0005 &          0.0310 $\pm$ 0.0003 &          0.0857 $\pm$ 0.0005 &          0.0415 $\pm$ 0.0003 \\
\bottomrule
\end{tabular}


==> tables/DiffRec_amazon-book_clean_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
%Random                                 &                       0.0001 &                       0.0001 &                       0.0002 &                       0.0001 \\
TopPop                                 &                       0.0051 &                       0.0030 &                       0.0079 &                       0.0038 \\
%Global Effects                          &                       0.0001 &                       0.0001 &                       0.0002 &                       0.0001 \\
\midrule
UserKNN                      &  \underline{\textbf{0.0908}} &  \underline{\textbf{0.0590}} &  \underline{\textbf{0.1280}} &  \underline{\textbf{0.0701}} \\
ItemKNN                      &  \underline{\textbf{0.1133}} &  \underline{\textbf{0.0743}} &  \underline{\textbf{0.1525}} &  \underline{\textbf{0.0863}} \\
%\palpha                                &  \underline{\textbf{0.1058}} &  \underline{\textbf{0.0675}} &  \underline{\textbf{0.1468}} &  \underline{\textbf{0.0800}} \\
\pbeta                                &  \underline{\textbf{0.1075}} &  \underline{\textbf{0.0699}} &  \underline{\textbf{0.1493}} &  \underline{\textbf{0.0825}} \\
GF-CF                         &  \underline{\textbf{0.1028}} &  \underline{\textbf{0.0674}} &  \underline{\textbf{0.1436}} &  \underline{\textbf{0.0798}} \\
\midrule
\EASER                                 &                            - &                            - &                            - &                            - \\
%SLIM-BPR                               &                            - &                            - &                            - &                            - \\
SLIM                        &  \underline{\textbf{0.1120}} &  \underline{\textbf{0.0707}} &  \underline{\textbf{0.1561}} &  \underline{\textbf{0.0842}} \\
\MFBPR                                 &                       0.0436 &                       0.0275 &                       0.0641 &                       0.0337 \\
%MF-WARP                                &                       0.0373 &                       0.0239 &                       0.0554 &                       0.0293 \\
%SVDpp                               &                       0.0586 &                       0.0353 &                       0.0892 &                       0.0444 \\
%PureSVD                                &                       0.0470 &                       0.0315 &                       0.0676 &                       0.0377 \\
\iALS                                   &                       0.0636 &                       0.0387 &                       0.0983 &                       0.0490 \\
MultVAE                        &                       0.0830 &                       0.0527 &  \underline{\textbf{0.1189}} &                       0.0635 \\
%LightGCN                               &                       0.0106 &                       0.0065 &                       0.0171 &                       0.0085 \\
\midrule
DiffRec paper                          &                       0.0695 &                       0.0451 &                       0.1010 &                       0.0547 \\
L-DiffRec paper                        &                       0.0694 &                       0.0440 &                       0.1028 &                       0.0540 \\
T-DiffRec paper                        &                       0.0819 &                       0.0565 &                       0.1139 &                       0.0661 \\
LT-DiffRec paper                       &                       0.0838 &                       0.0560 &                       0.1188 &                       0.0665 \\
\midrule
DiffRec (our runs)    &          0.0692 $\pm$ 0.0007 &          0.0450 $\pm$ 0.0003 &          0.1002 $\pm$ 0.0014 &          0.0544 $\pm$ 0.0005 \\
L-DiffRec (our runs)          &  0.0678 $\pm$ 0.0016 &  0.0428 $\pm$ 0.0010 & 0.0999 $\pm$ 0.0018 &  0.0524 $\pm$ 0.0010 \\
T-DiffRec (our runs)  &          0.0821 $\pm$ 0.0002 &          0.0566 $\pm$ 0.0001 &          0.1138 $\pm$ 0.0005 &          0.0661 $\pm$ 0.0002 \\
LT-DiffRec (our runs) &          0.0835 $\pm$ 0.0018 &          0.0558 $\pm$ 0.0014 &          0.1181 $\pm$ 0.0021 &          0.0663 $\pm$ 0.0015 \\
\bottomrule
\end{tabular}


==> tables/GiffCF_ml-1m_clean_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|ccc|ccc|}
\toprule
{} & \multicolumn{3}{c}{Cut-off 10} & \multicolumn{3}{c}{Cut-off 20} \vline\\
{} & \begin{tabular}{@{}c@{}}Recall \\ (normalized)\end{tabular} &                 NDCG &                  MRR & \begin{tabular}{@{}c@{}}Recall \\ (normalized)\end{tabular} &                 NDCG &                  MRR \\
\midrule
%Random                             &                                           0.0054 &               0.0045 &               0.0106 &                                           0.0078 &               0.0055 &               0.0125 \\
TopPop                             &                                           0.0667 &               0.0587 &               0.1116 &                                           0.1037 &               0.0721 &               0.1211 \\
%Global Effects                      &                                           0.0014 &               0.0015 &               0.0045 &                                           0.0018 &               0.0016 &               0.0051 \\
\midrule
UserKNN                  &                                  \textbf{0.1111} &      \textbf{0.0883} &      \textbf{0.1492} &                                  \textbf{0.1708} &      \textbf{0.1105} &      \textbf{0.1607} \\
ItemKNN                  &                                  \textbf{0.1092} &      \textbf{0.0892} &      \textbf{0.1497} &                                           0.1625 &      \textbf{0.1097} &      \textbf{0.1612} \\
%\palpha                            &                                           0.0997 &               0.0803 &               0.1382 &                                           0.1541 &               0.1009 &               0.1495 \\
\pbeta                            &                                  \textbf{0.1166} &      \textbf{0.0922} &      \textbf{0.1524} &                                  \textbf{0.1738} &      \textbf{0.1142} &      \textbf{0.1640} \\
GF-CF                     &                                  \textbf{0.1093} &               0.0839 &               0.1404 &                                  \textbf{0.1682} &               0.1061 &               0.1523 \\
\midrule
\EASER                             &                                  \textbf{0.1186} &      \textbf{0.0910} &      \textbf{0.1498} &                                  \textbf{0.1852} &      \textbf{0.1164} &      \textbf{0.1621} \\
%SLIM-BPR                           &                                  \textbf{0.1071} &               0.0831 &               0.1412 &                                  \textbf{0.1661} &               0.1049 &               0.1527 \\
SLIM                    &                                  \textbf{0.1172} &      \textbf{0.0904} &      \textbf{0.1496} &                                  \textbf{0.1807} &      \textbf{0.1147} &      \textbf{0.1619} \\
\MFBPR                             &                                           0.0932 &               0.0754 &               0.1332 &                                           0.1403 &               0.0934 &               0.1438 \\
%MF-WARP                            &                                           0.0933 &               0.0749 &               0.1299 &                                           0.1464 &               0.0950 &               0.1410 \\
%SVDpp                           &                                           0.0940 &               0.0736 &               0.1269 &                                           0.1541 &               0.0963 &               0.1391 \\
%PureSVD                            &                                  \textbf{0.1065} &               0.0831 &               0.1405 &                                  \textbf{0.1687} &      \textbf{0.1072} &               0.1528 \\
\iALS                               &                                  \textbf{0.1067} &               0.0834 &               0.1413 &                                  \textbf{0.1681} &      \textbf{0.1071} &               0.1536 \\
MultVAE                    &                                  \textbf{0.1136} &      \textbf{0.0847} &               0.1392 &                                  \textbf{0.1820} &      \textbf{0.1109} &               0.1525 \\
%LightGCN                           &                                           0.0688 &               0.0593 &               0.1115 &                                           0.1055 &               0.0727 &               0.1210 \\
\midrule
GiffCF paper                       &                               \underline{0.1251} &   \underline{0.0962} &   \underline{0.1577} &                               \underline{0.1947} &   \underline{0.1221} &   \underline{0.1704} \\
\midrule
GiffCF (our runs) &                              0.1059 $\pm$ 0.0200 &  0.0842 $\pm$ 0.0121 &  0.1439 $\pm$ 0.0128 &                              0.1653 $\pm$ 0.0317 &  0.1064 $\pm$ 0.0164 &  0.1554 $\pm$ 0.0138 \\
GiffCF (hyperopt)               &                              0.0936 $\pm$ 0.0269 &  0.0712 $\pm$ 0.0204 &  0.1187 $\pm$ 0.0343 &                              0.1439 $\pm$ 0.0443 &  0.0900 $\pm$ 0.0277 &  0.1283 $\pm$ 0.0384 \\
\bottomrule
\end{tabular}


==> tables/appendix/CFDiff_hyperparams.txt <==
\begin{tabular}{ll|ccc}
    \toprule
    Hyperparameter                  & Described in      & \begin{tabular}{cc}MovieLens-1M\\(clean)\end{tabular}  &   \begin{tabular}{cc}Yelp\\(clean)\end{tabular}      & Anime \\
    \midrule
    Epochs                      & Source Code (default) & 1,000      & 1,000      & 1,000      \\
    Batch size                  & Source Code (default) & 128       & 128       & 128       \\
    Test batch size             & -                     & 1,000      & 500       & 500 \\
    Learning rate               & Source Code (default) & 0.0001    & 0.0001    & 0.0001    \\
    Weight decay                & Source Code (default) & 0.0       & 0.0       & 0.0       \\
    SGD mode                    & Source Code (default) & ``adam-w''  & ``adam-w''  & ``adam-w''  \\
    Mean type                   & Source Code (default) & ``x0''      & ``x0''      & ``x0''      \\
    Noise schedule              & Source Code (default) & ``linear-var''  & ``linear-var''  & ``linear-var''       \\
    Noise Scale                 & Source Code           & 0.01      & 0.01      & 0.003     \\
    Noise min                   & Source Code           & 0.001     & 0.001     & 0.0001    \\
    Noise max                   & Source Code           & 0.01      & 0.01      & 0.01      \\
    Diffusion steps             & Source Code           & 5         & 20        & 10        \\
    Reweight                    & Source Code (default) & True      & True      & True      \\
    Inference steps             & Source Code (default) & 0         & 0         & 0         \\
    Sampling noise              & Source Code (default) & False     & False     & False \\
    History num. per term       & Source Code (default) & 10        & 10        & 10    \\
    Beta fixed                  & Source Code (default) & True      & True      & True      \\
    Normalize                   & Models Checkpoint     & False     & False     & False \\
    Time embedding size         & Models Checkpoint     & 10        & 10        & 10        \\
    Time type                   & Models Checkpoint     & ``cat''     & ``cat''     & ``cat'' \\
    Encoders latent dim         & Models Checkpoint     & 16        & 128       & 16             \\
    Number of layers            & Models Checkpoint     & 2         & 2         & 2              \\
    Number of attention heads   & Models Checkpoint     & 4         & 1         & 1              \\
    Dropout                     & Models Checkpoint     & 0.5       & 0.5       & 0.5   \\
    Attention-module latent dim & Models Checkpoint  & 512       & 1,300      & 1,500 \\
    Number of hops              & Source Code           & 3         & 2         & 2  	        \\
    Attention weight             & Source Code (default) & 0.9 & 1 & 1 \\    
	\bottomrule
   	\end{tabular}

==> tables/appendix/DiffRec_hyperparams.txt <==
\begin{tabular}{ll|cccccc}
    \toprule
    Hyperparameter	         & Described in	         & \shortstack{MovieLens-1M\\(clean)} & \shortstack{Yelp\\(clean)} & \shortstack{Amazon-Books\\(clean)} & \shortstack{MovieLens-1M\\(natural noise)} & \shortstack{Yelp\\(natural noise)} & \shortstack{Amazon-Books\\(natural noise)} \\    
    \midrule
    Epochs                   & Source Code (default)  & 1,000           & 1,000         & 1,000         & 1,000         & 1,000         & 1,000          \\
    Batch size               & Source Code            & 400             & 400           & 400           & 400           & 400           & 400            \\
    Learning rate            & Source Code            & 0.001           & 0.00001       & 0.00005       & 0.001         & 0.00001       & 0.00005        \\
    Weight decay             & Source Code (default)  & 0.0             & 0.0           & 0.0           & 0.0           & 0.0           & 0.0            \\
    SGD mode                 & Source Code (default)  & ``adam-w''      & ``adam-w''    & ``adam-w''    & ``adam-w''    & ``adam-w''    & ``adam-w''     \\
    Mean type                & Source Code (default)  & ``x0''          & ``x0''        & ``x0''        & ``x0''        & ``x0''        & ``x0''         \\
    Noise schedule           & Source Code (default)  & ``linear-var''  & ``linear-var''& ``linear-var''& ``linear-var''&``linear-var'' & ``linear-var'' \\
    Noise Scale              & Source Code            & 0.005           & 0.01          & 0.0001        & 0.5           & 0.001         & 0.005          \\
    Noise min                & Source Code            & 0.005           & 0.001         & 0.0005        & 0.001         & 0.0005        & 0.0001         \\
    Noise max                & Source Code            & 0.01            & 0.01          & 0.005         & 0.01          & 0.01          & 0.0005         \\
    Diffusion steps          & Source Code            & 40              & 5             & 5             & 5             & 5             & 10             \\
    Reweight                 & Source Code            & True            & True          & True          & False         & False         & True           \\
    Inference steps          & Source Code            & 0               & 0             & 0             & 0             & 0             & 0              \\
    Sampling noise           & Source Code (default)  & False           & False         & False         & False         & False         & False          \\
    History num. per term    & Source Code (default)  & 10              & 10            & 10            & 10            & 10            & 10             \\
    Beta fixed               & Source Code (default)  & True            & True          & True          & True          & True          & True           \\
    Normalize                & Source Code (default)  & False           & False         & False         & False         & False         & False          \\
    Time embedding size	     & Paper                  & 10              & 10            & 10            & 10            & 10  	        & 10              \\
    Time type                & Source Code (default)  & ``cat''         & ``cat''       & ``cat''       & ``cat''       & ``cat''       & ``cat''        \\
    Dropout                  & Source Code (default)  & 0.5             & 0.5           & 0.5           & 0.5           & 0.5           & 0.5            \\
    MLP dimensions           & Source Code            & [200,600]       & [1000]        & [1000]        & [200,600]     & [1000]        & [1000]         \\ 

\bottomrule
\end{tabular}

==> tables/appendix/GiffCF_hyperparams.txt <==
\begin{tabular}{ll|ccc}
    \toprule
    Hyperparameter              & Described in          & \begin{tabular}{cc}MovieLens-1M\\(clean)\end{tabular}    &   \begin{tabular}{cc}Yelp\\(clean)\end{tabular}   &   \begin{tabular}{cc}Amazon-Books\\(clean)\end{tabular}     \\
    \midrule
    Epochs                      & Source Code (.toml)   & 1,000                  & 1,000                & 1,000                   \\
    Time embedding size	        & Paper (fixed)         & 200                  & 200                   & 200                   \\
    Activation function         & Source Code (default) & ``swish''                & ``swish''           & ``swish''                 \\
    Initializer                 & Source Code (default) & ``glorot-uniform''       & ``glorot-uniform''   & ``glorot-uniform''       \\
    Dropout                     & Paper (fixed)         & 0.5                  & 0.5                   & 0.5                   \\
    Normalization Type          & Source Code (default) & 1                    & 1                     & 1                     \\
    Diffusion steps             & Paper (fixed)         & 3                    & 3                     & 3                     \\
    $t$                         & Source Code (default) & None                 & None                  & None                  \\
    Smoothing strength          & Paper (fixed)         & 1.5                  & 1.5                   & 1.5                   \\
    Ideal weight                & Source Code (.toml)   & 0.0                  & 0.2                   & 0.0                   \\
    Ideal cut-off               & Paper (fixed)         & 200                  & 200                   & 200                   \\
    Noise decay                 & Source Code (.toml)   & 0.5                  & 0.5                   & 1.0                   \\
    Noise scale                 & Paper (fixed)         & 0.0                  & 0.0                   & 0.0                     \\
    SGD mode                    & Source Code (default) & ``adam''             & ``adam''              & ``adam''                \\
    Learning rate               & Source Code (.toml)   & 0.001                & 0.001                 & 0.001                 \\
    Weight decay                & Source Code (default) & 0.0                  & 0.0                   & 0.0                   \\    
    Batch size                  & Source Code (.toml)   & 100                  & 100                   & 100                   \\
    Time embedding size         & Source Code (default) & 20                   & 20                    & 20                    \\
    Mixer hidden dimension      & Source Code (default) & 2                    & 2                     & 2                     \\
    Early-stopping patience      & Source Code (.toml)   & 200                  & 50                    & 50                    \\
    Early-stopping frequency     & Source Code (.toml)   & 10                   & 5                     & 10                    \\
\bottomrule
\end{tabular}

==> tables/appendix/L-DiffRec_hyperparams.txt <==
\begin{tabular}{ll|cccccc}
    \toprule
    Hyperparameter	         & Described in	 & \shortstack{MovieLens-1M\\(clean)} & \shortstack{Yelp\\(clean)} & \shortstack{Amazon-Books\\(clean)} & \shortstack{MovieLens-1M\\(natural noise)} & \shortstack{Yelp\\(natural noise)} & \shortstack{Amazon-Books\\(natural noise)} \\  
    \midrule
    Epochs                          & Source Code (default)     & 1,000         & 1,000         & 1,000         & 1,000         & 1,000         & 1,000         \\
    Batch size                      & Source Code               & 400           & 400           & 400           & 400           & 400           & 400           \\
    Learning rate                   & Source Code               & 0.0005        & 0.0001        & 0.0001        & 0.0005        & 0.0001        & 0.0001        \\
    Weight Decay                    & Source Code (default)     & 0.0           & 0.0           & 0.0           & 0.0           & 0.0           & 0.0           \\
    SGD mode                        & Source Code (default)     & ``adam-w''    & ``adam-w''    & ``adam-w''    & ``adam-w''    & ``adam-w''    & ``adam-w''    \\
    Mean type                       & Source Code (default)     & ``x0''        & ``x0''        & ``x0''        & ``x0''        & ``x0''        & ``x0''        \\
    Noise schedule                  & Source Code (default)     & ``linear-var''& ``linear-var''& ``linear-var''& ``linear-var''& ``linear-var''& ``linear-var''\\

    Noise Scale                     & Source Code               & 0.005         & 0.01      & 0.5         & 0.005     & 0.01       & 0.5        \\
    Noise min                       & Source Code               & 0.005         & 0.005     & 0.001       & 0.005     & 0.005      & 0.001      \\
    Noise max                       & Source Code               & 0.02          & 0.01      & 0.005       & 0.02      & 0.01       & 0.005      \\
    Diffusion steps                 & Source Code               & 40            & 5         & 5           & 100       & 5          & 5          \\
    Reweight                        & Source Code               & True          & False     & True        & True      & False      & True       \\
    Inference steps                 & Source Code               & 0             & 0         & 0           & 0         & 0          & 0          \\
    Sampling noise                  & Source Code (default)     & False         & False     & False       & False     & False      & False      \\
    History num. per term           & Source Code (default)     & 10            & 10        & 10          & 10        & 10         & 10         \\
    Beta fixed                      & Source Code (default)     & False         & False     & False       & False     & False      & False      \\
    Normalize                       & Source Code (default)     & False         & False     & False       & False     & False      & False      \\
    Time embedding size	            & Paper                     & 10            & 10        & 10          & 10        & 10  	   & 10         \\
    Time type                       & Source Code (default)     & ``cat''       & ``cat''   & ``cat''     & ``cat''   & ``cat''    & ``cat''    \\
    Activation function             & Source Code (default)     & ``tanh''      & ``tanh''  & ``tanh''    & ``tanh''  & ``tanh''   & ``tanh''   \\
    Dropout autoencoder             & Source Code (default)     & 0.1           & 0.1       & 0.1         & 0.1       & 0.1        & 0.1        \\
    Activation function autoencoder & Source Code (default)     & ``tanh''      & ``tanh''  & ``tanh''    & ``tanh''  & ``tanh''   & ``tanh''   \\
    Learning rate autoencoder       & Source Code               & 0.001         & 0.0005    & 0.0005      & 0.001     & 0.0005     & 0.0005     \\
    Weight decay autoencoder        & Source Code (default)     & 0.0           & 0.0       & 0.0         & 0.0       & 0.0        & 0.0        \\
    Number of categories            & Source Code               & 2             & 2         & 2           & 2         & 2          & 2          \\
    Latent dimensions autoencoder    & Source Code (default)     & [300]        & [300]     & [300]       & [300]     & [300]      & [300]      \\
    Output dimensions autoencoder   & Source Code (default)     & []            & []        & []          & []        & []         & []         \\
    Lambda autoencoder              & Source Code (default)     & 0.03          & 0.03      & 0.05        & 0.03      & 0.03       & 0.07       \\
    SGD mode autoencoder            & Source Code (default)     & ``adam-w''    & ``adam-w''& ``adam-w''  & ``adam-w''& ``adam-w'' & ``adam-w'' \\
    Anneal cap                      & Source Code (default)     & 0.005         & 0.005     & 0.005       & 0.005     & 0.005      & 0.005      \\
    Anneal steps                    & Source Code (default)     & 500           & 500       & 500         & 500       & 500        & 500        \\
    VAE anneal cap                  & Source Code (default)     & 0.3           & 0.3       & 0.3         & 0.3       & 0.3        & 0.3        \\
    VAE anneal steps                & Source Code (default)     & 200           & 200       & 200         & 200       & 200        & 200        \\
    Reparameterization              & Source Code (default)     & True          & True      & True        & True      & True       & True       \\
    Dropout                         & Source Code (default)     & 0.5           & 0.5       & 0.5         & 0.5       & 0.5        & 0.5        \\
    MLP dimensions                  & Source Code               & [300]         & [300]     & [300]       & [300]     & [300]      & [300]      \\ 
\bottomrule
\end{tabular}

==> tables/appendix/LT-DiffRec_hyperparams.txt <==
\begin{tabular}{ll|cc}
    \toprule
    Hyperparameter	         & Described in	 & Yelp (clean) & Amazon-Books (clean) \\    
    \midrule
    Epochs                          & Source Code (default)    & 1,000            & 1,000           \\
    Batch size                      & Source Code              & 200              & 400             \\
    Learning rate                   & Source Code              & 0.00001          & 0.0001          \\
    Weight Decay                    & Source Code (default)    & 0.0              & 0.0             \\
    SGD mode                        & Source Code (default)    & ``adam-w''       & ``adam-w''      \\
    Mean type                       & Source Code (default)    & ``x0''           & ``x0''          \\
    Noise schedule                  & Source Code (default)     & ``linear-var''  & ``linear-var''  \\
    Noise Scale                     & Source Code              & 0.01             & 0.7             \\
    Noise min                       & Source Code              & 0.005            & 0.001           \\
    Noise max                       & Source Code              & 0.01             & 0.005           \\
    Diffusion steps                 & Source Code              & 5                & 5               \\
    Inference steps                 & Source Code              & 0                & 0               \\
    Sampling noise                  & Source Code (default)    & False            & False           \\
    History num. per term           & Source Code (default)    & 10               & 10              \\
    Beta fixed                      & Source Code (default)    & False            & False           \\
    Activation function             & Source Code (default)    & ``tanh''         & ``tanh''        \\
    Normalize                       & Source Code (default)    & False            & False           \\
    Time embedding size	            & Paper                    & 10               & 10              \\
    Time type                       & Source Code (default)    & ``cat''          & ``cat''         \\
    Activation function autoencoder & Source Code (default)    & ``tanh''         & ``tanh''        \\
    Learning rate autoencoder       & Source Code              & 0.0005           & 0.0005          \\
    Weight decay autoencoder        & Source Code (default)    & 0.0              & 0.0             \\
    Number of categories            & Source Code              & 2                & 2               \\
    MLP dimensions                  & Source Code              & [300]            & [300]           \\ 
    Reweight                        & Source Code              & True             & True            \\
    Reparameterization              & Source Code (default)    & True             & True            \\
    Lambda                          & Source Code              & 0.03             & 0.03            \\
                                                                                                    
    Input dimensions autoencoder    & Source Code (default)    & [300]            & [300]           \\
    Output dimensions autoencoder   & Source Code (default)    & []               & []              \\
    Lambda autoencoder              & Source Code (default)    & 0.03             & 0.03            \\
    SGD mode autoencoder            & Source Code (default)    & ``adam-w''       & ``adam-w''      \\
    Anneal cap                      & Source Code (default)    & 0.005            & 0.005           \\
    Anneal steps                    & Source Code (default)    & 500              & 500             \\
    VAE anneal cap                  & Source Code (default)    & 0.3              & 0.3             \\
    VAE anneal steps                & Source Code (default)    & 200              & 200             \\
                                                                                                    
    Dropout autoencoder             & Source Code (default)    & 0.1              & 0.1             \\
    Temporal weight max             & Source Code              & 0.5              & 0.1             \\
    Temporal weight max             & Paper                    & 1.0              & 1.0             \\
    Dropout                         & Source Code (default)    & 0.5              & 0.5             \\
    Latent dimension autoencoder    & Paper                    & [300]            & [300]           \\

\bottomrule
\end{tabular}

==> tables/appendix/T-DiffRec_hyperparams.txt <==
\begin{tabular}{ll|cc}
    \toprule
    Hyperparameter 	         & Described in	 & Yelp (clean) & Amazon-Books (clean) \\    
    \midrule
    Epochs                   & Source Code(default)         & 1,000             & 1,000               \\
    Batch size               & Source Code                  & 400               & 400              \\
    Learning rate            & Source Code                  & 0.00001           & 0.00001               \\
    Weight decay             & Source Code (default)        & 0.0               & 0.0                  \\
    SGD mode                 & Source Code (default)        & ``adam-w''        & ``adam-w''           \\
    Mean type                & Source Code (default)        & ``x0''            & ``x0''               \\
    Noise schedule           & Source Code (default)         & ``linear-var''   & ``linear-var''     \\
    Noise scale              & Source Code                  & 0.005             & 0.0005             \\
    Noise min                & Source Code                  & 0.001             & 0.001              \\
    Noise max                & Source Code                  & 0.01              & 0.005              \\
    Diffusion steps          & Source Code                  & 5                 & 10                 \\
    Reweight                 & Source Code                  & True              & True               \\
    Inference steps          & Source Code                  & 0                 & 0                  \\
    Sampling noise           & Source Code (default)        & False             & False              \\
    History num. per term    & Source Code (default)        & 10                & 10                 \\
    Beta fixed               & Source Code (default)        & True              & True             \\    
    Normalize                & Source Code (default)        & False             & False              \\
    Time embedding size	     & Paper                        & 10                & 10                 \\
    Time type                & Source Code (default)          & ``cat''         & ``cat''                \\
    Temporal weight min      & Source Code                  & 0.5               & 0.1              \\
    Temporal weight max      & Paper                        & 1.0     	         & 1.0              \\
    Dropout                  & Source Code (default)        & 0.5               & 0.5                \\
    MLP dimensions           & Source Code                  & [1000]            & [1000]             \\ 
        
	\bottomrule
   	\end{tabular}

==> tables/appendix_outcomes/CFDiff_ML-1M_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                  Recall &                         NDCG &                  Recall &                 NDCG \\
\midrule
Random                                      &               0.0034 &                       0.0039 &               0.0074 &               0.0054 \\
TopPop                                      &               0.0535 &                       0.0587 &               0.0993 &               0.0721 \\
Global Effects                               &               0.0006 &                       0.0015 &               0.0014 &               0.0016 \\
\midrule
UserKNN                           &      \textbf{0.1005} &              \textbf{0.0897} &      \textbf{0.1765} &      \textbf{0.1139} \\
ItemKNN                           &               0.0952 &              \textbf{0.0892} &               0.1579 &      \textbf{0.1097} \\
\palpha                                     &               0.0868 &                       0.0796 &               0.1497 &               0.1000 \\
\pbeta                                     &      \textbf{0.0985} &              \textbf{0.0873} &               0.1650 &               0.1093 \\
GF-CF                             &               0.0970 &                       0.0847 &               0.1646 &               0.1068 \\
\midrule
\EASER                                     &      \textbf{0.1068} &  \underline{\textbf{0.0913}} &      \textbf{0.1801} &      \textbf{0.1162} \\
SLIM-BPR                                    &               0.0923 &                       0.0816 &               0.1587 &               0.1034 \\
SLIM                             &      \textbf{0.1049} &              \textbf{0.0908} &      \textbf{0.1778} &      \textbf{0.1153} \\
\MFBPR                                      &               0.0800 &                       0.0745 &               0.1379 &               0.0930 \\
MF-WARP                                     &               0.0840 &                       0.0759 &               0.1436 &               0.0956 \\
SVDpp                                    &               0.0834 &                       0.0764 &               0.1452 &               0.0962 \\
PureSVD                                     &               0.0954 &                       0.0833 &               0.1640 &               0.1069 \\
\iALS                                        &      \textbf{0.0994} &                       0.0831 &      \textbf{0.1716} &               0.1078 \\
MultVAE                             &      \textbf{0.1005} &                       0.0823 &      \textbf{0.1745} &               0.1080 \\
LightGCN                                    &               0.0531 &                       0.0583 &               0.0983 &               0.0715 \\
\midrule
CF-Diff paper                               &   \underline{0.1077} &                       0.0912 &   \underline{0.1843} &   \underline{0.1176} \\
\midrule
CF-Diff (our runs)         &  0.0984 $\pm$ 0.0078 &          0.0851 $\pm$ 0.0030 &  0.1703 $\pm$ 0.0138 &  0.1097 $\pm$ 0.0053 \\
\ \ \ \ Compatibility &                      &                              &                      &                      \\
\ \ \ \ Stability     &                      &                              &                      &                      \\
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/CFDiff_anime_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
Random                                      &                       0.0015 &                       0.0044 &                       0.0029 &                       0.0047 \\
TopPop                                      &                       0.0804 &                       0.1951 &                       0.1245 &                       0.1826 \\
Global Effects                               &                       0.0027 &                       0.0075 &                       0.0055 &                       0.0081 \\
\midrule
UserKNN                           &                       0.1969 &                       0.4569 &                       0.2870 &                       0.4243 \\
ItemKNN                           &                       0.1856 &                       0.4380 &                       0.2776 &                       0.4106 \\
\palpha                                     &  \underline{\textbf{0.2233}} &              \textbf{0.4963} &  \underline{\textbf{0.3234}} &              \textbf{0.4662} \\
\pbeta                                     &              \textbf{0.2140} &              \textbf{0.4840} &  \underline{\textbf{0.3184}} &              \textbf{0.4577} \\
GF-CF                             &  \underline{\textbf{0.2367}} &  \underline{\textbf{0.5389}} &  \underline{\textbf{0.3421}} &  \underline{\textbf{0.5019}} \\
\midrule
\EASER                                     &  \underline{\textbf{0.2693}} &  \underline{\textbf{0.6144}} &  \underline{\textbf{0.3804}} &  \underline{\textbf{0.5681}} \\
SLIM-BPR                                    &  \underline{\textbf{0.2334}} &  \underline{\textbf{0.5163}} &  \underline{\textbf{0.3342}} &  \underline{\textbf{0.4821}} \\
SLIM                             &  \underline{\textbf{0.2711}} &  \underline{\textbf{0.6249}} &  \underline{\textbf{0.3829}} &  \underline{\textbf{0.5773}} \\
\MFBPR                                      &                       0.1703 &                       0.3938 &                       0.2580 &                       0.3721 \\
MF-WARP                                     &                       0.1760 &                       0.4026 &                       0.2659 &                       0.3808 \\
SVDpp                                    &  \underline{\textbf{0.2218}} &              \textbf{0.4871} &  \underline{\textbf{0.3276}} &              \textbf{0.4645} \\
PureSVD                                     &                       0.1799 &                       0.4410 &                       0.2634 &                       0.4056 \\
\iALS                                        &              \textbf{0.2173} &                       0.4644 &  \underline{\textbf{0.3201}} &              \textbf{0.4455} \\
MultVAE                             &  \underline{\textbf{0.2290}} &              \textbf{0.4931} &  \underline{\textbf{0.3334}} &              \textbf{0.4682} \\
LightGCN                                    &                       0.0796 &                       0.1926 &                       0.1248 &                       0.1810 \\
\midrule
CF-Diff paper                               &                       0.2191 &                       0.5152 &                       0.3155 &                       0.4748 \\
\midrule
CF-Diff (our runs)         &          0.1976 $\pm$ 0.0303 &          0.4677 $\pm$ 0.0627 &          0.2909 $\pm$ 0.0388 &          0.4335 $\pm$ 0.0571 \\
\ \ \ \ Compatibility &                            * &                            * &                            * &                            * \\
\ \ \ \ Stability     &                              &                              &                              &                              \\
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/CFDiff_yelp2018_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                  Recall &                         NDCG &                  Recall &                         NDCG \\
\midrule
Random                                      &               0.0003 &                       0.0003 &               0.0005 &                       0.0004 \\
TopPop                                      &               0.0071 &                       0.0080 &               0.0127 &                       0.0102 \\
Global Effects                               &               0.0002 &                       0.0003 &               0.0005 &                       0.0004 \\
\midrule
UserKNN                           &      \textbf{0.0360} &  \underline{\textbf{0.0420}} &      \textbf{0.0601} &  \underline{\textbf{0.0505}} \\
ItemKNN                           &      \textbf{0.0360} &  \underline{\textbf{0.0417}} &      \textbf{0.0612} &  \underline{\textbf{0.0507}} \\
\palpha                                     &      \textbf{0.0371} &  \underline{\textbf{0.0428}} &      \textbf{0.0633} &  \underline{\textbf{0.0523}} \\
\pbeta                                     &      \textbf{0.0383} &  \underline{\textbf{0.0446}} &      \textbf{0.0646} &  \underline{\textbf{0.0539}} \\
GF-CF                             &      \textbf{0.0404} &  \underline{\textbf{0.0463}} &      \textbf{0.0678} &  \underline{\textbf{0.0561}} \\
\midrule
\EASER                                     &                    - &                            - &                    - &                            - \\
SLIM-BPR                                    &      \textbf{0.0354} &  \underline{\textbf{0.0410}} &      \textbf{0.0598} &  \underline{\textbf{0.0498}} \\
SLIM                             &      \textbf{0.0372} &  \underline{\textbf{0.0432}} &      \textbf{0.0618} &  \underline{\textbf{0.0518}} \\
\MFBPR                                      &               0.0227 &                       0.0265 &               0.0398 &                       0.0326 \\
MF-WARP                                     &               0.0222 &                       0.0259 &               0.0381 &                       0.0315 \\
SVDpp                                    &               0.0335 &           \underline{0.0383} &      \textbf{0.0576} &                       0.0471 \\
PureSVD                                     &               0.0296 &                       0.0348 &               0.0498 &                       0.0417 \\
\iALS                                        &      \textbf{0.0381} &  \underline{\textbf{0.0433}} &      \textbf{0.0643} &  \underline{\textbf{0.0530}} \\
MultVAE                             &      \textbf{0.0405} &  \underline{\textbf{0.0459}} &      \textbf{0.0682} &  \underline{\textbf{0.0559}} \\
LightGCN                                    &               0.0178 &                       0.0210 &               0.0311 &                       0.0257 \\
\midrule
CF-Diff paper                               &   \underline{0.0585} &                       0.0368 &   \underline{0.0962} &                       0.0480 \\
\midrule
CF-Diff (our runs)         &  0.0342 $\pm$ 0.0004 &          0.0401 $\pm$ 0.0004 &  0.0573 $\pm$ 0.0006 &          0.0481 $\pm$ 0.0004 \\
\ \ \ \ Compatibility &                      &                              &                      &                            * \\
\ \ \ \ Stability     &                    * &                            * &                    * &                            * \\
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/DDRM_amazon-book_noisy_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
Random                                            &                       0.0001 &                       0.0000 &                       0.0002 &                       0.0001 \\
TopPop                                            &                       0.0052 &                       0.0030 &                       0.0074 &                       0.0037 \\
Global Effects                                     &                       0.0000 &                       0.0000 &                       0.0000 &                       0.0000 \\
\midrule
UserKNN                                 &  \underline{\textbf{0.0741}} &  \underline{\textbf{0.0452}} &  \underline{\textbf{0.1069}} &  \underline{\textbf{0.0550}} \\
ItemKNN                                 &  \underline{\textbf{0.0897}} &  \underline{\textbf{0.0554}} &  \underline{\textbf{0.1216}} &  \underline{\textbf{0.0654}} \\
\palpha                                           &  \underline{\textbf{0.0789}} &  \underline{\textbf{0.0471}} &  \underline{\textbf{0.1159}} &  \underline{\textbf{0.0583}} \\
\pbeta                                           &  \underline{\textbf{0.0842}} &  \underline{\textbf{0.0507}} &  \underline{\textbf{0.1214}} &  \underline{\textbf{0.0620}} \\
GF-CF                                    &  \underline{\textbf{0.0654}} &  \underline{\textbf{0.0396}} &  \underline{\textbf{0.0968}} &  \underline{\textbf{0.0490}} \\
\midrule
\EASER                                            &                            - &                            - &                            - &                            - \\
SLIM-BPR                                          &                            - &                            - &                            - &                            - \\
SLIM                                   &  \underline{\textbf{0.0890}} &  \underline{\textbf{0.0528}} &  \underline{\textbf{0.1228}} &  \underline{\textbf{0.0634}} \\
MF-BPR                                            &                       0.0225 &                       0.0137 &                       0.0335 &                       0.0170 \\
MF-WARP                                           &                       0.0265 &                       0.0159 &                       0.0397 &                       0.0200 \\
SVDpp                                          &                       0.0421 &                       0.0245 &                       0.0659 &                       0.0315 \\
PureSVD                                           &                       0.0375 &                       0.0235 &                       0.0556 &                       0.0290 \\
\iALS                                              &              \textbf{0.0529} &              \textbf{0.0303} &  \underline{\textbf{0.0845}} &  \underline{\textbf{0.0397}} \\
MultVAE                                   &  \underline{\textbf{0.0704}} &  \underline{\textbf{0.0422}} &  \underline{\textbf{0.1032}} &  \underline{\textbf{0.0520}} \\
LightGCN                                          &                       0.0127 &                       0.0076 &                       0.0222 &                       0.0103 \\
\midrule
DDRM-LightGCN paper                               &                       0.0468 &                       0.0273 &                       0.0742 &                       0.0355 \\
DDRM-MF paper                                     &                       0.0249 &                       0.0148 &                       0.0406 &                       0.0196 \\
DDRM-SGL paper                                    &                       0.0535 &                       0.0313 &                       0.0813 &                       0.0396 \\
\midrule
DDRM-LightGCN (new hparams)         &          0.0434 $\pm$ 0.0018 &          0.0255 $\pm$ 0.0011 &          0.0689 $\pm$ 0.0025 &          0.0331 $\pm$ 0.0013 \\
\ \ \ \ Compatibility &                              &                              &                              &                              \\
\ \ \ \ Stability     &                              &                              &                              &                              \\
DDRM-LightGCN (original hparams)         &  0.0441 $\pm$ 0.0009 &  0.0258 $\pm$ 0.0006 &  0.0700 $\pm$ 0.0014 &  0.0335 $\pm$ 0.0007 \\
\ \ \ \ Compatibility &                       &                      &                      &                      \\
\ \ \ \ Stability     &                       &                      &                      &                      \\
DDRM-MF (new hparams)               &          0.0237 $\pm$ 0.0005 &          0.0141 $\pm$ 0.0003 &          0.0395 $\pm$ 0.0008 &          0.0189 $\pm$ 0.0004 \\
\ \ \ \ Compatibility       &                              &                              &                              &                              \\
\ \ \ \ Stability           &                            * &                            * &                            * &                            * \\
DDRM-MF (original hparams)               &  0.0237 $\pm$ 0.0003 &  0.0141 $\pm$ 0.0002 &  0.0393 $\pm$ 0.0004 &  0.0188 $\pm$ 0.0002 \\
\ \ \ \ Compatibility       &                       &                      &                      &                      \\
\ \ \ \ Stability           &                     * &                    * &                    * &                    * \\
DDRM-SGL (new hparams)              &          0.0452 $\pm$ 0.0006 &          0.0262 $\pm$ 0.0004 &          0.0700 $\pm$ 0.0009 &          0.0336 $\pm$ 0.0005 \\
\ \ \ \ Compatibility      &                              &                              &                              &                              \\
\ \ \ \ Stability          &                            * &                            * &                            * &                            * \\

%\midrule
%DDRM-LightGCN (original hparams)         &          0.0212 $\pm$ 0.0003 &          0.0124 $\pm$ 0.0002 &          0.0341 $\pm$ 0.0005 &          0.0162 $\pm$ 0.0002 \\
%\ \ \ \ Compatibility &                              &                              &                              &                              \\
%\ \ \ \ Stability     &                            * &                            * &                            * &                            * \\
%DDRM-MF (original hparams)               &          0.0115 $\pm$ 0.0002 &          0.0068 $\pm$ 0.0001 &          0.0191 $\pm$ 0.0003 &          0.0091 $\pm$ 0.0001 \\
%\ \ \ \ Compatibility       &                              &                              &                              &                              \\
%\ \ \ \ Stability           &                            * &                            * &                            * &                            * \\
%DDRM-SGL (original hparams)              &          0.0239 $\pm$ 0.0004 &          0.0139 $\pm$ 0.0002 &          0.0364 $\pm$ 0.0005 &          0.0176 $\pm$ 0.0003 \\
%\ \ \ \ Compatibility      &                              &                              &                              &                              \\
%\ \ \ \ Stability          &                            * &                            * &                            * &                            * \\

DDRM-SGL (original hparams)              &  0.0495 $\pm$ 0.0012 &  0.0290 $\pm$ 0.0008 &  0.0756 $\pm$ 0.0016 &  0.0369 $\pm$ 0.0009 \\
\ \ \ \ Compatibility      &                                        &                                        &                                        &                                        \\
\ \ \ \ Stability          &                                        &                                        &                                        &                                        \\
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/DDRM_ml-1m_noisy_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
Random                                            &                       0.0025 &                       0.0032 &                       0.0059 &                       0.0043 \\
TopPop                                            &                       0.0467 &                       0.0455 &                       0.0896 &                       0.0604 \\
Global Effects                                     &                       0.0003 &                       0.0008 &                       0.0007 &                       0.0008 \\
\midrule
UserKNN                                 &              \textbf{0.0684} &  \underline{\textbf{0.0518}} &  \underline{\textbf{0.1288}} &  \underline{\textbf{0.0743}} \\
ItemKNN                                 &  \underline{\textbf{0.0736}} &  \underline{\textbf{0.0567}} &  \underline{\textbf{0.1329}} &  \underline{\textbf{0.0790}} \\
\palpha                                           &                       0.0649 &           \underline{0.0509} &              \textbf{0.1219} &                       0.0717 \\
\pbeta                                           &  \underline{\textbf{0.0717}} &  \underline{\textbf{0.0555}} &  \underline{\textbf{0.1302}} &  \underline{\textbf{0.0776}} \\
GF-CF                                    &              \textbf{0.0659} &                       0.0481 &              \textbf{0.1252} &                       0.0700 \\
\midrule
\EASER                                            &  \underline{\textbf{0.0712}} &  \underline{\textbf{0.0516}} &  \underline{\textbf{0.1340}} &  \underline{\textbf{0.0752}} \\
SLIM-BPR                                          &              \textbf{0.0663} &  \underline{\textbf{0.0535}} &                       0.1170 &              \textbf{0.0723} \\
SLIM                                   &  \underline{\textbf{0.0714}} &  \underline{\textbf{0.0517}} &  \underline{\textbf{0.1336}} &  \underline{\textbf{0.0750}} \\
MF-BPR                                            &                       0.0530 &                       0.0481 &                       0.0928 &                       0.0621 \\
MF-WARP                                           &                       0.0518 &                       0.0468 &                       0.0960 &                       0.0623 \\
SVDpp                                          &                       0.0583 &                       0.0447 &                       0.1080 &                       0.0626 \\
PureSVD                                           &                       0.0616 &                       0.0471 &                       0.1145 &                       0.0669 \\
\iALS                                              &                       0.0623 &                       0.0455 &                       0.1203 &                       0.0663 \\
MultVAE                                   &                       0.0644 &                       0.0469 &              \textbf{0.1222} &                       0.0678 \\
LightGCN                                          &                       0.0463 &                       0.0445 &                       0.0895 &                       0.0597 \\
\midrule
DDRM-LightGCN paper                               &                       0.0667 &                       0.0508 &                       0.1221 &                       0.0710 \\
DDRM-MF paper                                     &                       0.0477 &                       0.0450 &                       0.0916 &                       0.0601 \\
DDRM-SGL paper                                    &                       0.0698 &                       0.0488 &                       0.1261 &                       0.0739 \\
\midrule
DDRM-LightGCN (new hparams)         &          0.0645 $\pm$ 0.0017 &          0.0486 $\pm$ 0.0016 &          0.1195 $\pm$ 0.0023 &          0.0685 $\pm$ 0.0016 \\
\ \ \ \ Compatibility &                              &                              &                              &                              \\
\ \ \ \ Stability     &                              &                              &                            * &                              \\
DDRM-LightGCN (original hparams)         &          0.0652 $\pm$ 0.0012 &          0.0487 $\pm$ 0.0012 &          0.1216 $\pm$ 0.0015 &          0.0691 $\pm$ 0.0011 \\
\ \ \ \ Compatibility &                              &                              &                            * &                              \\
\ \ \ \ Stability     &                            * &                              &                            * &                            * \\
DDRM-MF (new hparams)               &          0.0306 $\pm$ 0.0229 &          0.0298 $\pm$ 0.0223 &          0.0607 $\pm$ 0.0455 &          0.0402 $\pm$ 0.0301 \\
\ \ \ \ Compatibility       &                            * &                            * &                            * &                            * \\
\ \ \ \ Stability           &                              &                              &                              &                              \\
DDRM-MF (original hparams)               &          0.0460 $\pm$ 0.0001 &          0.0449 $\pm$ 0.0000 &          0.0909 $\pm$ 0.0000 &          0.0605 $\pm$ 0.0000 \\
\ \ \ \ Compatibility       &                              &                              &                              &                              \\
\ \ \ \ Stability           &                            * &                            * &                            * &                            * \\
DDRM-SGL (new hparams)              &          0.0659 $\pm$ 0.0010 &          0.0514 $\pm$ 0.0008 &          0.1216 $\pm$ 0.0011 &          0.0721 $\pm$ 0.0006 \\
\ \ \ \ Compatibility      &                              &                              &                              &                              \\
\ \ \ \ Stability          &                            * &                            * &                            * &                            * \\
%\midrule
DDRM-SGL (original hparams)              &          0.0675 $\pm$ 0.0008 &          0.0516 $\pm$ 0.0006 &          0.1236 $\pm$ 0.0013 &          0.0725 $\pm$ 0.0007 \\
\ \ \ \ Compatibility      &                              &                              &                              &                              \\
\ \ \ \ Stability          &                            * &                            * &                            * &                            * \\
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/DDRM_yelp_noisy_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
Random                                            &                       0.0002 &                       0.0001 &                       0.0003 &                       0.0001 \\
TopPop                                            &                       0.0077 &                       0.0046 &                       0.0139 &                       0.0065 \\
Global Effects                                     &                       0.0000 &                       0.0000 &                       0.0000 &                       0.0000 \\
\midrule
UserKNN                                 &                       0.0497 &                       0.0302 &                       0.0832 &                       0.0403 \\
ItemKNN                                 &                       0.0492 &                       0.0301 &                       0.0819 &                       0.0400 \\
\palpha                                           &  \underline{\textbf{0.0527}} &  \underline{\textbf{0.0316}} &              \textbf{0.0868} &  \underline{\textbf{0.0420}} \\
\pbeta                                           &                       0.0492 &                       0.0302 &                       0.0820 &                       0.0401 \\
GF-CF                                    &                       0.0496 &                       0.0297 &                       0.0850 &                       0.0404 \\
\midrule
\EASER                                            &                            - &                            - &                            - &                            - \\
SLIM-BPR                                          &                       0.0501 &                       0.0301 &                       0.0827 &                       0.0399 \\
SLIM                                    &                       0.0507 &                       0.0307 &                       0.0834 &                       0.0407 \\
MF-BPR                                            &                       0.0250 &                       0.0159 &                       0.0432 &                       0.0216 \\
MF-WARP                                           &                       0.0255 &                       0.0161 &                       0.0421 &                       0.0213 \\
SVDpp                                          &                       0.0426 &                       0.0253 &                       0.0739 &                       0.0348 \\
PureSVD                                           &                       0.0400 &                       0.0244 &                       0.0658 &                       0.0324 \\
\iALS                                              &  \underline{\textbf{0.0540}} &  \underline{\textbf{0.0320}} &  \underline{\textbf{0.0912}} &  \underline{\textbf{0.0432}} \\
MultVAE                                   &  \underline{\textbf{0.0567}} &  \underline{\textbf{0.0337}} &  \underline{\textbf{0.0939}} &  \underline{\textbf{0.0450}} \\
LightGCN                                          &                       0.0320 &                       0.0198 &                       0.0533 &                       0.0263 \\
\midrule
DDRM-LightGCN paper                               &                       0.0516 &                       0.0305 &                       0.0870 &                       0.0412 \\
DDRM-MF paper                                     &                       0.0358 &                       0.0217 &                       0.0582 &                       0.0285 \\
DDRM-SGL paper                                    &                       0.0517 &                       0.0312 &                       0.0860 &                       0.0415 \\
\midrule
DDRM-LightGCN (new hparams)         &          0.0505 $\pm$ 0.0008 &          0.0300 $\pm$ 0.0005 &          0.0851 $\pm$ 0.0013 &          0.0404 $\pm$ 0.0006 \\
\ \ \ \ Compatibility &                              & *                              &                              &                              \\
\ \ \ \ Stability     &                            * &                            * &                            * &                            * \\
DDRM-LightGCN (original hparams)         &          0.0509 $\pm$ 0.0004 &          0.0301 $\pm$ 0.0002 &          0.0858 $\pm$ 0.0006 &          0.0406 $\pm$ 0.0003 \\
\ \ \ \ Compatibility &                              &                              &                              &                              \\
\ \ \ \ Stability     &                            * &                            * &                            * &                            * \\
DDRM-MF (new hparams)               &          0.0346 $\pm$ 0.0003 &          0.0212 $\pm$ 0.0001 &          0.0567 $\pm$ 0.0003 &          0.0279 $\pm$ 0.0001 \\
\ \ \ \ Compatibility       &                              &                              &                              &                              \\
\ \ \ \ Stability           &                            * &                            * &                            * &                            * \\
DDRM-MF (original hparams)               &          0.0343 $\pm$ 0.0003 &          0.0210 $\pm$ 0.0002 &          0.0568 $\pm$ 0.0006 &          0.0278 $\pm$ 0.0003 \\
\ \ \ \ Compatibility       &                              &                              &                              &                              \\
\ \ \ \ Stability           &                            * &                            * &                            * &                            * \\
DDRM-SGL (new hparams)              &          0.0514 $\pm$ 0.0002 &          0.0311 $\pm$ 0.0002 &          0.0858 $\pm$ 0.0005 &          0.0415 $\pm$ 0.0003 \\
\ \ \ \ Compatibility      &                              &                            * &                            * &                            * \\
\ \ \ \ Stability          &                            * &                            * &                            * &                            * \\

%\midrule
DDRM-SGL (original hparams)              &          0.0511 $\pm$ 0.0005 &          0.0310 $\pm$ 0.0003 &          0.0857 $\pm$ 0.0005 &          0.0415 $\pm$ 0.0003 \\
\ \ \ \ Compatibility      &                              &                            * &                            * &                            * \\
\ \ \ \ Stability          &                            * &                            * &                            * &                            * \\
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/DiffRec_amazon-book_clean_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
Random                                         &                       0.0001 &                       0.0001 &                       0.0002 &                       0.0001 \\
TopPop                                         &                       0.0051 &                       0.0030 &                       0.0079 &                       0.0038 \\
Global Effects                                  &                       0.0001 &                       0.0001 &                       0.0002 &                       0.0001 \\
\midrule
UserKNN                              &  \underline{\textbf{0.0908}} &  \underline{\textbf{0.0590}} &  \underline{\textbf{0.1280}} &  \underline{\textbf{0.0701}} \\
ItemKNN                              &  \underline{\textbf{0.1133}} &  \underline{\textbf{0.0743}} &  \underline{\textbf{0.1525}} &  \underline{\textbf{0.0863}} \\
\palpha                                        &  \underline{\textbf{0.1058}} &  \underline{\textbf{0.0675}} &  \underline{\textbf{0.1468}} &  \underline{\textbf{0.0800}} \\
\pbeta                                        &  \underline{\textbf{0.1075}} &  \underline{\textbf{0.0699}} &  \underline{\textbf{0.1493}} &  \underline{\textbf{0.0825}} \\
GF-CF                                &  \underline{\textbf{0.1028}} &  \underline{\textbf{0.0674}} &  \underline{\textbf{0.1436}} &  \underline{\textbf{0.0798}} \\
\midrule
\EASER                                        &                            - &                            - &                            - &                            - \\
SLIM-BPR                                       &                            - &                            - &                            - &                            - \\
SLIM                                &  \underline{\textbf{0.1120}} &  \underline{\textbf{0.0707}} &  \underline{\textbf{0.1561}} &  \underline{\textbf{0.0842}} \\
\MFBPR                                         &                       0.0436 &                       0.0275 &                       0.0641 &                       0.0337 \\
MF-WARP                                        &                       0.0373 &                       0.0239 &                       0.0554 &                       0.0293 \\
SVDpp                                       &                       0.0586 &                       0.0353 &                       0.0892 &                       0.0444 \\
PureSVD                                        &                       0.0470 &                       0.0315 &                       0.0676 &                       0.0377 \\
\iALS                                           &                       0.0636 &                       0.0387 &                       0.0983 &                       0.0490 \\
MultVAE                                &                       0.0830 &                       0.0527 &  \underline{\textbf{0.1189}} &                       0.0635 \\
LightGCN                                       &                       0.0106 &                       0.0065 &                       0.0171 &                       0.0085 \\
\midrule
DiffRec paper                                  &                       0.0695 &                       0.0451 &                       0.1010 &                       0.0547 \\
L-DiffRec paper                                &                       0.0694 &                       0.0440 &                       0.1028 &                       0.0540 \\
T-DiffRec paper                                &                       0.0819 &                       0.0565 &                       0.1139 &                       0.0661 \\
LT-DiffRec paper                               &                       0.0838 &                       0.0560 &                       0.1188 &                       0.0665 \\
\midrule
DiffRec (original hparams)            &          0.0692 $\pm$ 0.0007 &          0.0450 $\pm$ 0.0003 &          0.1002 $\pm$ 0.0014 &          0.0544 $\pm$ 0.0005 \\
\ \ \ \ Compatibility     &                            * &                            * &                            * &                            * \\
\ \ \ \ Stability        &                            * &                            * &                            * &                            * \\
L-DiffRec (original hparams)          &          0.0678 $\pm$ 0.0016 &          0.0428 $\pm$ 0.0010 &          0.0999 $\pm$ 0.0018 &          0.0524 $\pm$ 0.0010 \\
\ \ \ \ Compatibility  & *                             &                              &                              &                              \\
\ \ \ \ Stability      &                              &                              &                            * &                            * \\
T-DiffRec (original hparams)          &          0.0821 $\pm$ 0.0002 &          0.0566 $\pm$ 0.0001 &          0.1138 $\pm$ 0.0005 &          0.0661 $\pm$ 0.0002 \\
\ \ \ \ Compatibility  &   *                           &                            * &                            * &                            * \\
\ \ \ \ Stability      &                            * &                            * &                            * &                            * \\
LT-DiffRec (original hparams)         &          0.0835 $\pm$ 0.0018 &          0.0558 $\pm$ 0.0014 &          0.1181 $\pm$ 0.0021 &          0.0663 $\pm$ 0.0015 \\
\ \ \ \ Compatibility &                            * &                            * &                            * &                            * \\
\ \ \ \ Stability     &                              &                              &                            * &                              \\
%\midrule
%L-DiffRec (new hparams)          &  0.0682 $\pm$ 0.0015 &  0.0429 $\pm$ 0.0010 &  0.1004 $\pm$ 0.0017 &  0.0526 $\pm$ 0.0010 \\
%\ \ \ \ Compatibility  &                                      * &                                        &                                        &                                        \\
%\ \ \ \ Stability      &                                        &                                        &                                      * &                                      * \\
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/DiffRec_amazon-book_noisy_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
Random                                         &                       0.0001 &                       0.0001 &                       0.0002 &                       0.0001 \\
TopPop                                         &                       0.0052 &                       0.0030 &                       0.0074 &                       0.0037 \\
Global Effects                                  &                       0.0000 &                       0.0000 &                       0.0000 &                       0.0000 \\
\midrule
UserKNN                              &  \underline{\textbf{0.0733}} &  \underline{\textbf{0.0447}} &  \underline{\textbf{0.1083}} &  \underline{\textbf{0.0552}} \\
ItemKNN                              &  \underline{\textbf{0.0876}} &  \underline{\textbf{0.0538}} &  \underline{\textbf{0.1222}} &  \underline{\textbf{0.0645}} \\
\palpha                                        &  \underline{\textbf{0.0781}} &  \underline{\textbf{0.0465}} &  \underline{\textbf{0.1152}} &  \underline{\textbf{0.0577}} \\
\pbeta                                        &  \underline{\textbf{0.0838}} &  \underline{\textbf{0.0503}} &  \underline{\textbf{0.1212}} &  \underline{\textbf{0.0617}} \\
GF-CF                                &  \underline{\textbf{0.0628}} &  \underline{\textbf{0.0376}} &  \underline{\textbf{0.0938}} &  \underline{\textbf{0.0469}} \\
\midrule
\EASER                                        &                            - &                            - &                            - &                            - \\
SLIM-BPR                                       &                            - &                            - &                            - &                            - \\
SLIM                                &  \underline{\textbf{0.0889}} &  \underline{\textbf{0.0525}} &  \underline{\textbf{0.1278}} &  \underline{\textbf{0.0644}} \\
\MFBPR                                         &                       0.0307 &                       0.0183 &                       0.0468 &                       0.0231 \\
MF-WARP                                        &                       0.0322 &                       0.0194 &                       0.0489 &                       0.0245 \\
SVDpp                                       &                       0.0383 &                       0.0216 &                       0.0626 &                       0.0288 \\
PureSVD                                        &                       0.0373 &                       0.0234 &                       0.0557 &                       0.0290 \\
\iALS                                           &                       0.0528 &                       0.0305 &              \textbf{0.0846} &                       0.0399 \\
MultVAE                                &  \underline{\textbf{0.0719}} &  \underline{\textbf{0.0428}} &  \underline{\textbf{0.1056}} &  \underline{\textbf{0.0530}} \\
LightGCN                                       &                       0.0106 &                       0.0063 &                       0.0187 &                       0.0087 \\
\midrule
DiffRec paper                                  &                       0.0546 &                       0.0335 &                       0.0822 &                       0.0419 \\
L-DiffRec paper                                &                       0.0586 &                       0.0347 &                       0.0876 &                       0.0434 \\
\midrule
DiffRec (original hparams)            &          0.0546 $\pm$ 0.0008 &          0.0333 $\pm$ 0.0004 &          0.0818 $\pm$ 0.0014 &          0.0416 $\pm$ 0.0006 \\
\ \ \ \ Compatibility    &                            * &                            * &                            * &                            * \\
\ \ \ \ Stability        &                            * &                            * &                            * &                            * \\
L-DiffRec (original hparams)          &          0.0553 $\pm$ 0.0018 &          0.0330 $\pm$ 0.0012 &          0.0840 $\pm$ 0.0022 &          0.0416 $\pm$ 0.0013 \\
\ \ \ \ Compatibility  &                              &                              &                              &                              \\
\ \ \ \ Stability      &                              &                              &                              &                              \\
%\midrule
%L-DiffRec (new hparams)          &  0.0557 $\pm$ 0.0014 &  0.0332 $\pm$ 0.0009 &  0.0846 $\pm$ 0.0018 &  0.0419 $\pm$ 0.0010 \\
%\ \ \ \ Compatibility  &                                        &                                        &                                        &                                        \\
%\ \ \ \ Stability      &                                        &                                        &                                        &                                        \\
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/DiffRec_ml-1m_clean_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                  Recall &                         NDCG \\
\midrule
Random                                         &                       0.0034 &                       0.0039 &               0.0074 &                       0.0054 \\
TopPop                                         &                       0.0535 &                       0.0587 &               0.0993 &                       0.0721 \\
Global Effects                                  &                       0.0006 &                       0.0015 &               0.0014 &                       0.0016 \\
\midrule
UserKNN                              &                       0.1005 &              \textbf{0.0897} &      \textbf{0.1765} &              \textbf{0.1139} \\
ItemKNN                              &                       0.0952 &              \textbf{0.0892} &               0.1579 &                       0.1097 \\
\palpha                                        &                       0.0868 &                       0.0796 &               0.1497 &                       0.1000 \\
\pbeta                                        &                       0.0985 &              \textbf{0.0873} &               0.1650 &                       0.1093 \\
GF-CF                                &                       0.0970 &                       0.0847 &               0.1646 &                       0.1068 \\
\midrule
\EASER                                        &  \underline{\textbf{0.1068}} &  \underline{\textbf{0.0913}} &      \textbf{0.1801} &  \underline{\textbf{0.1162}} \\
SLIM-BPR                                       &                       0.0923 &                       0.0816 &               0.1587 &                       0.1034 \\
SLIM                                &              \textbf{0.1049} &  \underline{\textbf{0.0908}} &      \textbf{0.1778} &  \underline{\textbf{0.1153}} \\
\MFBPR                                         &                       0.0800 &                       0.0745 &               0.1379 &                       0.0930 \\
MF-WARP                                        &                       0.0840 &                       0.0759 &               0.1436 &                       0.0956 \\
SVDpp                                       &                       0.0834 &                       0.0764 &               0.1452 &                       0.0962 \\
PureSVD                                        &                       0.0954 &                       0.0833 &               0.1640 &                       0.1069 \\
\iALS                                           &                       0.0994 &                       0.0831 &               0.1716 &                       0.1078 \\
MultVAE                                &                       0.1005 &                       0.0823 &               0.1745 &                       0.1080 \\
LightGCN                                       &                       0.0531 &                       0.0583 &               0.0983 &                       0.0715 \\
\midrule
DiffRec paper                                  &                       0.1058 &                       0.0901 &               0.1787 &                       0.1148 \\
L-DiffRec paper                                &                       0.1060 &                       0.0868 &   \underline{0.1809} &                       0.1122 \\
\midrule
DiffRec (original hparams)            &          0.1007 $\pm$ 0.0020 &          0.0856 $\pm$ 0.0013 &  0.1715 $\pm$ 0.0030 &          0.1098 $\pm$ 0.0015 \\
\ \ \ \ Compatibility   &                              &                              &                      &                              \\
\ \ \ \ Stability       &                            * &                            * &                    * &                            * \\
L-DiffRec (original hparams)          &          0.0993 $\pm$ 0.0012 &          0.0819 $\pm$ 0.0006 &  0.1756 $\pm$ 0.0020 &          0.1083 $\pm$ 0.0008 \\
\ \ \ \ Compatibility &                              &                              &                      &                              \\
\ \ \ \ Stability     &                            * &                            * &                    * &                            * \\
%\midrule
%DiffRec (new hparams)            &  0.1010 $\pm$ 0.0014 &  0.0864 $\pm$ 0.0015 &  0.1706 $\pm$ 0.0016 &  0.1100 $\pm$ 0.0013 \\
%\ \ \ \ Compatibility    &                                        &                                        &                                        &                                        \\
%\ \ \ \ Stability        &                                      * &                                      * &                                      * &                                      * \\
L-DiffRec (new hparams)          &  0.0973 $\pm$ 0.0021 &  0.0809 $\pm$ 0.0016 &  0.1700 $\pm$ 0.0022 &  0.1060 $\pm$ 0.0015 \\
\ \ \ \ Compatibility  &                                        &                                        &                                        &                                        \\
\ \ \ \ Stability      &                                        &                                      * &                                      * &                                      * \\


\bottomrule
\end{tabular}


==> tables/appendix_outcomes/DiffRec_ml-1m_noisy_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
Random                                         &                       0.0029 &                       0.0035 &                       0.0059 &                       0.0043 \\
TopPop                                         &                       0.0467 &                       0.0455 &                       0.0896 &                       0.0604 \\
Global Effects                                  &                       0.0003 &                       0.0008 &                       0.0007 &                       0.0008 \\
\midrule
UserKNN                              &  \underline{\textbf{0.0710}} &  \underline{\textbf{0.0535}} &  \underline{\textbf{0.1340}} &  \underline{\textbf{0.0769}} \\
ItemKNN                              &  \underline{\textbf{0.0752}} &  \underline{\textbf{0.0568}} &  \underline{\textbf{0.1342}} &  \underline{\textbf{0.0789}} \\
\palpha                                        &           \underline{0.0669} &  \underline{\textbf{0.0531}} &                       0.1236 &  \underline{\textbf{0.0739}} \\
\pbeta                                        &  \underline{\textbf{0.0716}} &  \underline{\textbf{0.0532}} &  \underline{\textbf{0.1311}} &  \underline{\textbf{0.0752}} \\
GF-CF                                &           \underline{0.0675} &  \underline{\textbf{0.0514}} &                       0.1262 &  \underline{\textbf{0.0731}} \\
\midrule
\EASER                                        &  \underline{\textbf{0.0718}} &  \underline{\textbf{0.0513}} &  \underline{\textbf{0.1342}} &  \underline{\textbf{0.0747}} \\
SLIM-BPR                                       &  \underline{\textbf{0.0739}} &  \underline{\textbf{0.0557}} &  \underline{\textbf{0.1302}} &  \underline{\textbf{0.0769}} \\
SLIM                                &  \underline{\textbf{0.0718}} &  \underline{\textbf{0.0523}} &  \underline{\textbf{0.1345}} &  \underline{\textbf{0.0757}} \\
\MFBPR                                         &                       0.0571 &                       0.0479 &                       0.1043 &                       0.0651 \\
MF-WARP                                        &                       0.0572 &                       0.0479 &                       0.1028 &                       0.0644 \\
SVDpp                                       &                       0.0544 &                       0.0452 &                       0.1051 &                       0.0633 \\
PureSVD                                        &                       0.0643 &                       0.0472 &                       0.1193 &                       0.0678 \\
\iALS                                           &           \underline{0.0673} &                       0.0475 &  \underline{\textbf{0.1281}} &                       0.0694 \\
MultVAE                                &           \underline{0.0672} &                       0.0480 &                       0.1253 &                       0.0689 \\
LightGCN                                       &                       0.0464 &                       0.0448 &                       0.0908 &                       0.0602 \\
\midrule
DiffRec paper                                  &                       0.0658 &                       0.0488 &                       0.1236 &                       0.0703 \\
L-DiffRec paper                                &                       0.0665 &                       0.0493 &                       0.1272 &                       0.0710 \\
\midrule
DiffRec (original hparams)            &          0.0608 $\pm$ 0.0028 &          0.0450 $\pm$ 0.0020 &          0.1186 $\pm$ 0.0039 &          0.0662 $\pm$ 0.0023 \\
\ \ \ \ Compatibility    &                              &                              &                              &                              \\
\ \ \ \ Stability        &                              &                              &                              &                              \\
DiffRec (new hparams)            &  0.0612 $\pm$ 0.0014 &  0.0447 $\pm$ 0.0008 &  0.1196 $\pm$ 0.0025 &  0.0661 $\pm$ 0.0013 \\
\ \ \ \ Compatibility    &                                        &                                        &                                        &                                        \\
\ \ \ \ Stability        &                                        &                                      * &                                        &                                      * \\
L-DiffRec (original hparams)          &          0.0681 $\pm$ 0.0021 &          0.0503 $\pm$ 0.0014 &          0.1279 $\pm$ 0.0026 &          0.0718 $\pm$ 0.0013 \\
\ \ \ \ Compatibility  &                            * &                            * &                            * &                            * \\
\ \ \ \ Stability      &                              &                              &                              &                            * \\
%\midrule
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/DiffRec_yelp_clean_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
Random                                         &                       0.0003 &                       0.0002 &                       0.0007 &                       0.0003 \\
TopPop                                         &                       0.0083 &                       0.0049 &                       0.0141 &                       0.0067 \\
Global Effects                                  &                       0.0001 &                       0.0001 &                       0.0002 &                       0.0001 \\
\midrule
UserKNN                              &                       0.0567 &                       0.0350 &                       0.0925 &                       0.0458 \\
ItemKNN                              &                       0.0583 &                       0.0361 &                       0.0948 &                       0.0471 \\
\palpha                                        &                       0.0591 &                       0.0361 &                       0.0963 &                       0.0473 \\
\pbeta                                        &  \underline{\textbf{0.0611}} &                       0.0375 &  \underline{\textbf{0.0997}} &              \textbf{0.0492} \\
GF-CF                                &  \underline{\textbf{0.0621}} &  \underline{\textbf{0.0377}} &  \underline{\textbf{0.1028}} &  \underline{\textbf{0.0500}} \\
\midrule
\EASER                                        &                            - &                            - &                            - &                            - \\
SLIM-BPR                                       &                       0.0561 &                       0.0339 &                       0.0916 &                       0.0446 \\
SLIM                                &                       0.0584 &                       0.0359 &                       0.0942 &                       0.0468 \\
\MFBPR                                         &                       0.0331 &                       0.0205 &                       0.0560 &                       0.0274 \\
MF-WARP                                        &                       0.0357 &                       0.0215 &                       0.0613 &                       0.0293 \\
SVDpp                                       &                       0.0519 &                       0.0312 &                       0.0875 &                       0.0418 \\
PureSVD                                        &                       0.0435 &                       0.0270 &                       0.0716 &                       0.0356 \\
\iALS                                           &              \textbf{0.0601} &                       0.0361 &  \underline{\textbf{0.0999}} &                       0.0480 \\
MultVAE                                &                       0.0597 &                       0.0362 &  \underline{\textbf{0.0992}} &                       0.0481 \\
LightGCN                                       &                       0.0327 &                       0.0204 &                       0.0547 &                       0.0270 \\
\midrule
DiffRec paper                                  &                       0.0581 &                       0.0363 &                       0.0960 &                       0.0478 \\
L-DiffRec paper                                &                       0.0585 &                       0.0353 &                       0.0970 &                       0.0469 \\
T-DiffRec paper                                &                       0.0601 &                       0.0377 &                       0.0987 &                       0.0494 \\
LT-DiffRec paper                               &                       0.0604 &                       0.0369 &                       0.0982 &                       0.0484 \\

\midrule
DiffRec (original hparams)            &          0.0584 $\pm$ 0.0003 &          0.0364 $\pm$ 0.0001 &          0.0960 $\pm$ 0.0002 &          0.0478 $\pm$ 0.0001 \\
\ \ \ \ Compatibility    &                            * &                            * &                            * &                            * \\
\ \ \ \ Stability        &                            * &                            * &                            * &                            * \\
L-DiffRec (original hparams)          &          0.0574 $\pm$ 0.0008 &          0.0347 $\pm$ 0.0004 &          0.0951 $\pm$ 0.0004 &          0.0462 $\pm$ 0.0002 \\
\ \ \ \ Compatibility  &                              &                              &                              &                              \\
\ \ \ \ Stability      &                            * &                            * &                            * &                            * \\
T-DiffRec (original hparams)          &          0.0600 $\pm$ 0.0004 &          0.0375 $\pm$ 0.0002 &          0.0978 $\pm$ 0.0004 &          0.0489 $\pm$ 0.0002 \\
\ \ \ \ Compatibility  &                            * &                            * &                              &                              \\
\ \ \ \ Stability      &                            * &                            * &                            * &                            * \\
LT-DiffRec (original hparams)         &          0.0593 $\pm$ 0.0005 &          0.0364 $\pm$ 0.0003 &          0.0979 $\pm$ 0.0005 &          0.0481 $\pm$ 0.0003 \\
\ \ \ \ Compatibility &                              &                              &                            * &                            * \\
\ \ \ \ Stability     &                            * &                            * &                            * &                            * \\
%\midrule
LT-DiffRec (new hparams)         &  0.0591 $\pm$ 0.0005 &  0.0361 $\pm$ 0.0002 &  0.0980 $\pm$ 0.0006 &  0.0479 $\pm$ 0.0003 \\
\ \ \ \ Compatibility &                                        &                                        &                                      * &                                        \\
\ \ \ \ Stability     &                                      * &                                      * &                                      * &                                      * \\
%L-DiffRec (new hparams)          &  0.0576 $\pm$ 0.0008 &  0.0349 $\pm$ 0.0003 &  0.0958 $\pm$ 0.0004 &  0.0465 $\pm$ 0.0002 \\
%\ \ \ \ Compatibility  &                                        &                                        &                                        &                                        \\
%\ \ \ \ Stability      &                                      * &                                      * &                                      * &                                      * \\
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/DiffRec_yelp_noisy_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cut-off 10} & \multicolumn{2}{c}{Cut-off 20} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
Random                                         &                       0.0002 &                       0.0001 &                       0.0004 &                       0.0002 \\
TopPop                                         &                       0.0077 &                       0.0046 &                       0.0139 &                       0.0065 \\
Global Effects                                  &                       0.0000 &                       0.0000 &                       0.0000 &                       0.0000 \\
\midrule
UserKNN                              &                       0.0502 &                       0.0305 &                       0.0834 &                       0.0405 \\
ItemKNN                              &                       0.0494 &                       0.0301 &                       0.0821 &                       0.0401 \\
\palpha                                        &  \underline{\textbf{0.0531}} &  \underline{\textbf{0.0321}} &              \textbf{0.0872} &  \underline{\textbf{0.0424}} \\
\pbeta                                        &  \underline{\textbf{0.0532}} &  \underline{\textbf{0.0321}} &              \textbf{0.0874} &  \underline{\textbf{0.0425}} \\
GF-CF                                &                       0.0489 &                       0.0293 &                       0.0835 &                       0.0398 \\
\midrule
\EASER                                        &                            - &                            - &                            - &                            - \\
SLIM-BPR                                       &                       0.0498 &                       0.0298 &                       0.0821 &                       0.0396 \\
SLIM                                &                       0.0491 &                       0.0299 &                       0.0814 &                       0.0397 \\
\MFBPR                                         &                       0.0278 &                       0.0169 &                       0.0484 &                       0.0231 \\
MF-WARP                                        &                       0.0272 &                       0.0160 &                       0.0487 &                       0.0226 \\
SVDpp                                       &                       0.0441 &                       0.0260 &                       0.0752 &                       0.0354 \\
PureSVD                                        &                       0.0392 &                       0.0242 &                       0.0655 &                       0.0322 \\
\iALS                                           &  \underline{\textbf{0.0545}} &  \underline{\textbf{0.0324}} &  \underline{\textbf{0.0909}} &  \underline{\textbf{0.0434}} \\
MultVAE                                &  \underline{\textbf{0.0574}} &  \underline{\textbf{0.0343}} &  \underline{\textbf{0.0960}} &  \underline{\textbf{0.0459}} \\
LightGCN                                       &                       0.0322 &                       0.0198 &                       0.0534 &                       0.0262 \\
\midrule
DiffRec paper                                  &                       0.0507 &                       0.0309 &                       0.0853 &                       0.0414 \\
L-DiffRec paper                                &                       0.0521 &                       0.0311 &                       0.0876 &                       0.0419 \\
\midrule
DiffRec (original hparams)            &          0.0488 $\pm$ 0.0003 &          0.0299 $\pm$ 0.0001 &          0.0808 $\pm$ 0.0004 &          0.0396 $\pm$ 0.0002 \\
\ \ \ \ Compatibility    &                              &                              &                              &                              \\
\ \ \ \ Stability        &                            * &                            * &                            * &                            * \\
DiffRec (new hparams)            &  0.0513 $\pm$ 0.0003 &  0.0313 $\pm$ 0.0001 &  0.0857 $\pm$ 0.0004 &  0.0417 $\pm$ 0.0002 \\
\ \ \ \ Compatibility    &                                        &                                        &                                      * &                                        \\
\ \ \ \ Stability        &                                      * &                                      * &                                      * &                                      * \\
L-DiffRec (original hparams)          &          0.0520 $\pm$ 0.0006 &          0.0313 $\pm$ 0.0003 &          0.0871 $\pm$ 0.0007 &          0.0419 $\pm$ 0.0004 \\
\ \ \ \ Compatibility  &                            * &                            * &                            * &                            * \\
\ \ \ \ Stability      &                            * &                            * &                            * &                            * \\
%\midrule
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/GiffCF_amazon-book_clean_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|ccc|ccc|}
\toprule
{} & \multicolumn{3}{c}{Cut-off 10} & \multicolumn{3}{c}{Cut-off 20} \vline\\
{} & \begin{tabular}{@{}c@{}}Recall \\ (normalized)\end{tabular} &                         NDCG &                          MRR & \begin{tabular}{@{}c@{}}Recall \\ (normalized)\end{tabular} &                         NDCG &                          MRR \\
\midrule
Random                                     &                                           0.0002 &                       0.0001 &                       0.0001 &                                           0.0003 &                       0.0001 &                       0.0001 \\
TopPop                                     &                                           0.0052 &                       0.0030 &                       0.0038 &                                           0.0079 &                       0.0038 &                       0.0042 \\
Global Effects                              &                                           0.0001 &                       0.0001 &                       0.0001 &                                           0.0002 &                       0.0001 &                       0.0001 \\
\midrule
UserKNN                          &                                           0.0914 &                       0.0591 &                       0.0643 &                                           0.1277 &                       0.0701 &                       0.0685 \\
ItemKNN                          &                      \underline{\textbf{0.1141}} &  \underline{\textbf{0.0743}} &  \underline{\textbf{0.0811}} &                                  \textbf{0.1527} &  \underline{\textbf{0.0863}} &  \underline{\textbf{0.0856}} \\
\palpha                                    &                                           0.1006 &                       0.0633 &                       0.0671 &                                           0.1431 &                       0.0763 &                       0.0720 \\
\pbeta                                    &                                           0.1088 &                       0.0691 &                       0.0736 &                      \underline{\textbf{0.1532}} &                       0.0827 &                       0.0786 \\
GF-CF                            &                                           0.1043 &                       0.0682 &                       0.0740 &                                           0.1442 &                       0.0804 &                       0.0786 \\
\midrule
\EASER                                    &                                                - &                            - &                            - &                                                - &                            - &                            - \\
SLIM-BPR                                   &                                                - &                            - &                            - &                                                - &                            - &                            - \\
SLIM                            &                      \underline{\textbf{0.1126}} &                       0.0707 &                       0.0747 &                      \underline{\textbf{0.1564}} &              \textbf{0.0842} &                       0.0797 \\
\MFBPR                                     &                                           0.0478 &                       0.0300 &                       0.0322 &                                           0.0699 &                       0.0366 &                       0.0349 \\
MF-WARP                                    &                                           0.0464 &                       0.0295 &                       0.0320 &                                           0.0680 &                       0.0360 &                       0.0347 \\
SVDpp                                   &                                           0.0604 &                       0.0358 &                       0.0360 &                                           0.0914 &                       0.0450 &                       0.0395 \\
PureSVD                                    &                                           0.0474 &                       0.0314 &                       0.0368 &                                           0.0677 &                       0.0377 &                       0.0395 \\
\iALS                                       &                                           0.0643 &                       0.0389 &                       0.0404 &                                           0.0982 &                       0.0490 &                       0.0443 \\
MultVAE                            &                                           0.0906 &                       0.0577 &                       0.0611 &                                           0.1281 &                       0.0691 &                       0.0654 \\
LightGCN                                   &                                           0.0213 &                       0.0124 &                       0.0144 &                                           0.0359 &                       0.0168 &                       0.0163 \\
\midrule
GiffCF paper                               &                                           0.1121 &                       0.0733 &                       0.0795 &                                           0.1528 &                       0.0858 &                       0.0842 \\
\midrule
GiffCF (our runs)        &                              0.1090 $\pm$ 0.0028 &          0.0707 $\pm$ 0.0020 &          0.0762 $\pm$ 0.0022 &                              0.1506 $\pm$ 0.0024 &          0.0835 $\pm$ 0.0018 &          0.0809 $\pm$ 0.0021 \\
\ \ \ \ Compatibility &                                                  &                              &                              &                                                * &                              &                              \\
\ \ \ \ Stability     &                                                  &                              &                              &                                                * &                              &                              \\
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/GiffCF_ml-1m_clean_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|ccc|ccc|}
\toprule
{} & \multicolumn{3}{c}{Cut-off 10} & \multicolumn{3}{c}{Cut-off 20} \vline\\
{} & \begin{tabular}{@{}c@{}}Recall \\ (normalized)\end{tabular} &                 NDCG &                  MRR & \begin{tabular}{@{}c@{}}Recall \\ (normalized)\end{tabular} &                 NDCG &                  MRR \\
\midrule
Random                                     &                                           0.0054 &               0.0045 &               0.0106 &                                           0.0078 &               0.0055 &               0.0125 \\
TopPop                                     &                                           0.0667 &               0.0587 &               0.1116 &                                           0.1037 &               0.0721 &               0.1211 \\
Global Effects                              &                                           0.0014 &               0.0015 &               0.0045 &                                           0.0018 &               0.0016 &               0.0051 \\
\midrule
UserKNN                          &                                  \textbf{0.1111} &      \textbf{0.0883} &      \textbf{0.1492} &                                  \textbf{0.1708} &      \textbf{0.1105} &      \textbf{0.1607} \\
ItemKNN                          &                                  \textbf{0.1092} &      \textbf{0.0892} &      \textbf{0.1497} &                                           0.1625 &      \textbf{0.1097} &      \textbf{0.1612} \\
\palpha                                    &                                           0.0997 &               0.0803 &               0.1382 &                                           0.1541 &               0.1009 &               0.1495 \\
\pbeta                                    &                                  \textbf{0.1166} &      \textbf{0.0922} &      \textbf{0.1524} &                                  \textbf{0.1738} &      \textbf{0.1142} &      \textbf{0.1640} \\
GF-CF                             &                                  \textbf{0.1093} &               0.0839 &               0.1404 &                                  \textbf{0.1682} &               0.1061 &               0.1523 \\
\midrule
\EASER                                     &                                  \textbf{0.1186} &      \textbf{0.0910} &      \textbf{0.1498} &                                  \textbf{0.1852} &      \textbf{0.1164} &      \textbf{0.1621} \\
SLIM-BPR                                   &                                  \textbf{0.1071} &               0.0831 &               0.1412 &                                  \textbf{0.1661} &               0.1049 &               0.1527 \\
SLIM                            &                                  \textbf{0.1172} &      \textbf{0.0904} &      \textbf{0.1496} &                                  \textbf{0.1807} &      \textbf{0.1147} &      \textbf{0.1619} \\
MF-BPR                                     &                                           0.0932 &               0.0754 &               0.1332 &                                           0.1403 &               0.0934 &               0.1438 \\
MF-WARP                                    &                                           0.0933 &               0.0749 &               0.1299 &                                           0.1464 &               0.0950 &               0.1410 \\
SVDpp                                   &                                           0.0940 &               0.0736 &               0.1269 &                                           0.1541 &               0.0963 &               0.1391 \\
PureSVD                                    &                                  \textbf{0.1065} &               0.0831 &               0.1405 &                                  \textbf{0.1687} &      \textbf{0.1072} &               0.1528 \\
\iALS                                       &                                  \textbf{0.1067} &               0.0834 &               0.1413 &                                  \textbf{0.1681} &      \textbf{0.1071} &               0.1536 \\
MultVAE                            &                                  \textbf{0.1136} &      \textbf{0.0847} &               0.1392 &                                  \textbf{0.1820} &      \textbf{0.1109} &               0.1525 \\
LightGCN                                   &                                           0.0688 &               0.0593 &               0.1115 &                                           0.1055 &               0.0727 &               0.1210 \\
\midrule
GiffCF paper                               &                               \underline{0.1251} &   \underline{0.0962} &   \underline{0.1577} &                               \underline{0.1947} &   \underline{0.1221} &   \underline{0.1704} \\
\midrule
GiffCF (hyperopt)                     &                              0.0936 $\pm$ 0.0269 &  0.0712 $\pm$ 0.0204 &  0.1187 $\pm$ 0.0343 &                              0.1439 $\pm$ 0.0443 &  0.0900 $\pm$ 0.0277 &  0.1283 $\pm$ 0.0384 \\
\ \ \ \ Compatibility               &                                                  &                      &                      &                                                  &                      &                      \\
\ \ \ \ Stability                   &                                                  &                      &                      &                                                  &                      &                      \\
GiffCF (our runs)         &                              0.1059 $\pm$ 0.0200 &  0.0842 $\pm$ 0.0121 &  0.1439 $\pm$ 0.0128 &                              0.1653 $\pm$ 0.0317 &  0.1064 $\pm$ 0.0164 &  0.1554 $\pm$ 0.0138 \\
\ \ \ \ Compatibility &                                                * &                    * &                      &                                                * &                    * &                      \\
\ \ \ \ Stability     &                                                  &                      &                      &                                                  &                      &                      \\
\bottomrule
\end{tabular}


==> tables/appendix_outcomes/GiffCF_yelp_clean_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|ccc|ccc|}
\toprule
{} & \multicolumn{3}{c}{Cut-off 10} & \multicolumn{3}{c}{Cut-off 20} \vline\\
{} & \begin{tabular}{@{}c@{}}Recall \\ (normalized)\end{tabular} &                 NDCG &                  MRR & \begin{tabular}{@{}c@{}}Recall \\ (normalized)\end{tabular} &                 NDCG &                  MRR \\
\midrule
Random                                     &                                           0.0003 &               0.0002 &               0.0002 &                                           0.0006 &               0.0003 &               0.0003 \\
TopPop                                     &                                           0.0084 &               0.0049 &               0.0059 &                                           0.0141 &               0.0067 &               0.0068 \\
Global Effects                              &                                           0.0001 &               0.0001 &               0.0001 &                                           0.0002 &               0.0001 &               0.0001 \\
\midrule
UserKNN                          &                                           0.0563 &               0.0343 &               0.0412 &                                           0.0903 &               0.0447 &               0.0456 \\
ItemKNN                          &                                           0.0587 &               0.0362 &               0.0435 &                                           0.0950 &               0.0472 &               0.0481 \\
\palpha                                    &                                           0.0599 &               0.0361 &               0.0428 &                                           0.0972 &               0.0475 &               0.0476 \\
\pbeta                                    &                                  \textbf{0.0606} &               0.0367 &               0.0435 &                                           0.0983 &               0.0482 &               0.0483 \\
GF-CF                            &                                  \textbf{0.0633} &      \textbf{0.0382} &      \textbf{0.0453} &                                  \textbf{0.1035} &      \textbf{0.0504} &      \textbf{0.0502} \\
\midrule
\EASER                                    &                                                - &                    - &                    - &                                                - &                    - &                    - \\
SLIM-BPR                                   &                                           0.0563 &               0.0339 &               0.0404 &                                           0.0917 &               0.0447 &               0.0450 \\
SLIM                            &                                           0.0576 &               0.0357 &               0.0437 &                                           0.0928 &               0.0466 &               0.0483 \\
\MFBPR                                     &                                           0.0367 &               0.0221 &               0.0272 &                                           0.0606 &               0.0294 &               0.0304 \\
MF-WARP                                    &                                           0.0371 &               0.0222 &               0.0274 &                                           0.0608 &               0.0295 &               0.0307 \\
SVDpp                                   &                                           0.0509 &               0.0305 &               0.0362 &                                           0.0825 &               0.0402 &               0.0404 \\
PureSVD                                    &                                           0.0437 &               0.0268 &               0.0335 &                                           0.0721 &               0.0357 &               0.0374 \\
\iALS                                       &                                  \textbf{0.0607} &               0.0367 &               0.0438 &                                  \textbf{0.1004} &      \textbf{0.0488} &               0.0488 \\
MultVAE                            &                                  \textbf{0.0635} &      \textbf{0.0383} &      \textbf{0.0456} &                                  \textbf{0.1047} &      \textbf{0.0510} &      \textbf{0.0508} \\
LightGCN                                   &                                           0.0334 &               0.0206 &               0.0256 &                                           0.0550 &               0.0272 &               0.0286 \\
\midrule
GiffCF paper                               &                               \underline{0.0648} &   \underline{0.0397} &   \underline{0.0476} &                               \underline{0.1063} &   \underline{0.0523} &   \underline{0.0527} \\
\midrule
GiffCF (our runs)         &                              0.0606 $\pm$ 0.0017 &  0.0368 $\pm$ 0.0013 &  0.0441 $\pm$ 0.0015 &                              0.0987 $\pm$ 0.0028 &  0.0485 $\pm$ 0.0016 &  0.0490 $\pm$ 0.0015 \\
\ \ \ \ Compatibility &                                                  &                      &                      &                                                  &                      &                      \\
\ \ \ \ Stability     &                                                  &                      &                      &                                                  &                      &                      \\
\bottomrule
\end{tabular}

